Reduced and All-at-Once Approaches for Model Calibration and Discovery in Computational Solid Mechanics

In the framework of solid mechanics, the task of deriving material parameters from experimental data has recently re-emerged with the progress in full-field measurement capabilities and the renewed advances of machine learning. In this context, new methods such as the virtual fields method and physics-informed neural networks have been developed as alternatives to the already established least-squares and finite element-based approaches. Moreover, model discovery problems are starting to emerge and can also be addressed in a parameter estimation framework. These developments call for a new unified perspective, which is able to cover both traditional parameter estimation methods and novel approaches in which the state variables or the model structure itself are inferred as well. Adopting concepts discussed in the inverse problems community, we distinguish between all-at-once and reduced approaches. With this general framework, we are able to structure a large portion of the literature on parameter estimation in computational mechanics - and we can identify combinations that have not yet been addressed, two of which are proposed in this paper. We also discuss statistical approaches to quantify the uncertainty related to the estimated parameters, and we propose a novel two-step procedure for identification of complex material models based on both frequentist and Bayesian principles. Finally, we illustrate and compare several of the aforementioned methods with mechanical benchmarks based on synthetic and real data.

==> pbP_chainE_plate.dat <==
210300	0.00352941176470588
210333	0.00509803921568627
210366	0.00156862745098039
210399	0.00549019607843137
210432	0.00901960784313726
210465	0.00862745098039216
210498	0.0184313725490196
210531	0.0250980392156863
210564	0.0313725490196078
210597	0.0415686274509804
210630	0.0403921568627451
210663	0.06
210696	0.0694117647058824
210729	0.096078431372549
210762	0.0815686274509804
210795	0.102745098039216
210828	0.0729411764705882
210861	0.0784313725490196
210894	0.0537254901960784
210927	0.0411764705882353
210960	0.0490196078431373
210993	0.0349019607843137
211026	0.0219607843137255
211059	0.0137254901960784
211092	0.0129411764705882
211125	0.00274509803921569
211158	0.00627450980392157
211191	0.0101960784313725
211224	0.00117647058823529
211257	0.000784313725490196
211290	0.000784313725490196

==> pbP_chainNu_plate.dat <==
0.2984	0.000784313725490196
0.29863	0.0
0.29886	0.00509803921568627
0.29909	0.000784313725490196
0.29932	0.00235294117647059
0.29955	0.00666666666666667
0.29978	0.012156862745098
0.30001	0.0164705882352941
0.30024	0.0235294117647059
0.30047	0.0333333333333333
0.3007	0.0419607843137255
0.30093	0.0552941176470588
0.30116	0.0886274509803922
0.30139	0.0776470588235294
0.30162	0.1
0.30185	0.0894117647058824
0.30208	0.0949019607843137
0.30231	0.0901960784313725
0.30254	0.0568627450980392
0.30277	0.0788235294117647
0.303	0.0447058823529412
0.30323	0.0286274509803922
0.30346	0.016078431372549
0.30369	0.00627450980392157
0.30392	0.02
0.30415	0.00352941176470588
0.30438	0.00235294117647059
0.30461	0.0
0.30484	0.00117647058823529
0.30507	0.00235294117647059
0.3053	0.00235294117647059

==> pbU_chainE_plate.dat <==
207280	0.00470588235294118
207328	0.00117647058823529
207376	0.00313725490196078
207424	0
207472	0.0101960784313725
207520	0.00901960784313726
207568	0.0333333333333333
207616	0.0427450980392157
207664	0.063921568627451
207712	0.0988235294117647
207760	0.106666666666667
207808	0.145490196078431
207856	0.124313725490196
207904	0.0976470588235294
207952	0.0764705882352941
208000	0.072156862745098
208048	0.0486274509803922
208096	0.0298039215686275
208144	0.00784313725490196
208192	0.00470588235294118
208240	0.00745098039215686
208288	0.00470588235294118
208336	0
208384	0
208432	0.00117647058823529
208480	0
208528	0
208576	0.00509803921568627
208624	0
208672	0.000784313725490196
208720	0.000784313725490196

==> pbU_chainMCMC_plate.dat <==
chainE			chainNu
207685.590180537	0.305374136029278
207993.968442302	0.305939178630547
208709.98665415		0.302090428103359
207687.069369823	0.306028843090355
207718.76119825		0.305626129501552
207655.179368617	0.305498749965133
207728.981288431	0.30590121050594
207909.627487094	0.30589443000992
208296.04059346		0.306372925977942
207857.148842907	0.304275005493929
207959.053768463	0.307253265200688
207916.355427228	0.306462057937858
207810.65708801		0.306070788531841
207797.741717195	0.307219739445421
207937.717627362	0.308558821961935
207795.956916471	0.307050989705799
207820.764776735	0.30713435925262
207866.967693672	0.307829096614965
207982.784960474	0.3059240057032
207855.473785581	0.305573477484193
207774.525204958	0.30420510193042
207675.696720098	0.307403412123707
207726.625508707	0.306941201774752
207726.874687547	0.3056156341181
207933.649992602	0.307918502446176
207765.467673977	0.306224318176361
207857.058933348	0.306418977730937
207702.896731304	0.305285226620113
207900.127443013	0.307111961794161
207937.85803211		0.306578683580114
207692.797290676	0.307020601206214
207726.688462828	0.306493641341746
207946.989770243	0.305367868881237
207800.306179124	0.306315740748921
207981.940780028	0.307002325773257
207840.898059648	0.306310532244185
207952.880004661	0.306138903456615
208205.985448193	0.306635958677515
207951.192767792	0.306355209521162
207666.364465466	0.30516032091058
207944.234020623	0.307146759335887
207910.319647495	0.307302179989364
207730.509107552	0.304630691280731
208036.404451461	0.307339409907337
207999.506895575	0.304838161487581
207676.605587042	0.305097608553139
207834.067123964	0.305826927375526
207716.592390637	0.307304318827129
207881.717006602	0.306154743189498
207951.287310093	0.306994978965201
207869.288857188	0.307258345889018
207993.968442302	0.305939178630547
208709.98665415		0.302090428103359
207636.444575723	0.306183008624196
207598.876973865	0.304954349573454
207657.591853266	0.305512679210487
207728.981288431	0.30590121050594
207909.627487094	0.30589443000992
208296.04059346		0.306372925977942
207824.57134087		0.305889829896794
207956.386572424	0.307203841620838
207916.355427228	0.306462057937858
207802.080594543	0.306023015417774
207739.168937061	0.307305478449338
207937.717627362	0.308558821961935
207761.494670277	0.306975295628574
207820.764776735	0.30713435925262
207866.967693672	0.307829096614965
207809.500968117	0.30590844232401
207855.473785581	0.305573477484193
207774.525204958	0.30420510193042
207660.561198458	0.30802805918183
207868.222468204	0.306975100931257
207586.720586978	0.304750768321069
207933.649992602	0.307918502446176
207689.535910572	0.306773386240416
207854.16396341		0.306427439404276
207725.522326258	0.305600645918364
207900.127443013	0.307111961794161
207900.862910548	0.30623112348511
207692.797290676	0.307020601206214
207726.688462828	0.306493641341746
207946.989770243	0.305367868881237
207832.525918607	0.305882234012754
207981.940780028	0.307002325773257
207847.376930905	0.306769212259421
207952.215138203	0.306224140242045
208205.985448193	0.306635958677515
207951.241806022	0.306687052101615
207697.699395728	0.305396102686192
207944.234020623	0.307146759335887
207880.081058202	0.308002763914762
207777.3398449		0.305761284689398
208044.140170282	0.307370712896124
207965.057417797	0.305044051934313
207676.605587042	0.305097608553139
207834.067123964	0.305826927375526
207753.672547836	0.307046171699239
207881.717006602	0.306154743189498
207833.918732413	0.306304046177768
207869.288857188	0.307258345889018
207993.968442302	0.305939178630547
208604.562302224	0.302729109350764
207636.444575723	0.306183008624196
207837.967476942	0.30645873487512
207657.591853266	0.305512679210487
207758.791279128	0.306119758449558
207909.627487094	0.30589443000992
208296.04059346		0.306372925977942
207834.902165954	0.306205990106569
208157.967054218	0.307726839714224
207895.91546396		0.307027830414818
207821.718648702	0.306049323155457
207736.018097027	0.306871165899434
207937.717627362	0.308558821961935
207860.584295079	0.30594176390103
207820.764776735	0.30713435925262
207877.772557136	0.307522315983419
207880.723738324	0.306342993373651
207914.957470515	0.30573054673354
207774.525204958	0.30420510193042
207660.561198458	0.30802805918183
207737.636320128	0.305092175189279
207923.59914907	0.306680294719632
207798.058219114	0.307491103434532
207689.535910572	0.306773386240416
207854.16396341	0.306427439404276
207725.522326258	0.305600645918364
207900.127443013	0.307111961794161
208015.544875905	0.305749016353772
207886.903932858	0.305611429226709
207640.152298046	0.306467946215769
207914.10647951	0.305983272841167
207832.525918607	0.305882234012754
208061.662414172	0.30719137937556
207878.764951701	0.306327648748246
207952.215138203	0.306224140242045
208085.783507668	0.306286658139798
208018.987363788	0.307123966325577
207697.699395728	0.305396102686192
207944.234020623	0.307146759335887
207881.406087823	0.308012791032536
207779.516873865	0.306964939512171
208044.140170282	0.307370712896124
207965.057417797	0.305044051934313
207758.73851439	0.305902359909873
207834.067123964	0.305826927375526
207714.195975386	0.306973725953292
207832.007883874	0.305713720005798
207833.276355479	0.306298376007025
207869.288857188	0.307258345889018
207993.968442302	0.305939178630547
208604.562302224	0.302729109350764
207636.444575723	0.306183008624196
207837.967476942	0.30645873487512
207657.591853266	0.305512679210487
207758.791279128	0.306119758449558
207906.463114613	0.30593971550419
208296.04059346	0.306372925977942
207765.296883265	0.305795120539223
208157.967054218	0.307726839714224
207895.91546396	0.307027830414818
207777.010660512	0.305528298257436
207818.332910216	0.307044322865135
207937.717627362	0.308558821961935
207860.584295079	0.30594176390103
207820.764776735	0.30713435925262
207877.772557136	0.307522315983419
207880.723738324	0.306342993373651
207914.957470515	0.30573054673354
207748.239620879	0.30393172723586
207660.561198458	0.30802805918183
207737.636320128	0.305092175189279
207920.036649997	0.306646339044345
207798.058219114	0.307491103434532
207689.535910572	0.306773386240416
207826.611868574	0.307114147125121
207752.40942331	0.305833370464954
207900.127443013	0.307111961794161
208015.544875905	0.305749016353772
207886.903932858	0.305611429226709
207640.152298046	0.306467946215769
208001.170017333	0.306050794658857
207832.39762907	0.305883045366972
207983.107145515	0.307161530213035
207890.823862081	0.306485984418757
207952.215138203	0.306224140242045
208085.783507668	0.306286658139798
208018.987363788	0.307123966325577
207697.699395728	0.305396102686192
207919.025750763	0.307084712939149
207881.406087823	0.308012791032536
207779.516873865	0.306964939512171
208044.140170282	0.307370712896124
207965.057417797	0.305044051934313
207768.351757296	0.305940683582315
207953.353020541	0.305347331901156
207714.195975386	0.306973725953292
207832.007883874	0.305713720005798
207834.27027866	0.306849539189355
207869.288857188	0.307258345889018
207894.344782644	0.304853234442949
208604.562302224	0.302729109350764
207642.262396738	0.306242174786018
207837.967476942	0.30645873487512
207633.613826049	0.30535456781183
207767.801736912	0.306149183990233
207906.463114613	0.30593971550419
208296.04059346	0.306372925977942
207765.296883265	0.305795120539223
208157.967054218	0.307726839714224
207895.91546396	0.307027830414818
207777.010660512	0.305528298257436
207730.586199305	0.306971761859546
207937.717627362	0.308558821961935
207860.584295079	0.30594176390103
207897.453050219	0.307215503162717
207877.772557136	0.307522315983419
207987.909739822	0.306287320948416
207845.663501216	0.30547314510554
207748.239620879	0.30393172723586
207660.561198458	0.30802805918183
207729.176586201	0.305771235971407
207915.179407825	0.306704916280736
207754.854248302	0.307837171007136
207794.207237055	0.306289158402931
207826.611868574	0.307114147125121
207809.8093345	0.306533181031072
207900.127443013	0.307111961794161
208015.544875905	0.305749016353772
207886.903932858	0.305611429226709
207640.152298046	0.306467946215769
208001.170017333	0.306050794658857
207832.39762907	0.305883045366972
207989.068624681	0.306490613688436
207925.391792442	0.306281724847999
207952.215138203	0.306224140242045
208016.175529792	0.306175781128354
208018.987363788	0.307123966325577
207697.699395728	0.305396102686192
207959.558998447	0.306890732440445
207881.406087823	0.308012791032536
207779.516873865	0.306964939512171
207846.641036147	0.306254752280513
207965.057417797	0.305044051934313
207759.548432711	0.305481226334056
207953.353020541	0.305347331901156
207714.195975386	0.306973725953292
207832.007883874	0.305713720005798
207834.27027866	0.306849539189355
207882.979159394	0.307515014048558
207894.344782644	0.304853234442949
208604.562302224	0.302729109350764
207642.262396738	0.306242174786018
207834.949272163	0.306845260650753
207633.613826049	0.30535456781183
207654.223582804	0.305720903048197
207838.932840096	0.304730159694214
208296.04059346	0.306372925977942
207690.907309246	0.305697644864349
208157.967054218	0.307726839714224
207884.983633778	0.307304537174955
207484.93152575	0.30484748662857
207730.586199305	0.306971761859546
207937.717627362	0.308558821961935
207795.435044128	0.306031409256275
207857.701945407	0.306715596624164
207877.772557136	0.307522315983419
207987.909739822	0.306287320948416
207845.663501216	0.30547314510554
207748.239620879	0.30393172723586
207747.530242736	0.307549397710179
207729.176586201	0.305771235971407
207894.526950683	0.307560734314924
207754.854248302	0.307837171007136
207825.443700989	0.30506042225321
207826.611868574	0.307114147125121
207759.06033965	0.305794581496553
208054.924652323	0.308623810085445
208200.434846651	0.305297819493686
207725.76969773	0.30678122870667
207632.985252269	0.306601436034578
208001.170017333	0.306050794658857
207823.562736388	0.304969886670361
207976.245920046	0.306219168632986
207860.931068548	0.306583630838811
207939.796513198	0.306266032030003
208016.175529792	0.306175781128354
208018.987363788	0.307123966325577
207697.699395728	0.305396102686192
207898.100210279	0.307141015388366
207881.406087823	0.308012791032536
207761.529160411	0.306779949834083
207752.38422075	0.306282082783001
207965.057417797	0.305044051934313
207776.030548348	0.305686679090697
207970.025904034	0.305800856662627
207681.521381452	0.306977641455966
207822.227958219	0.305946842472836
207834.27027866	0.306849539189355
207882.979159394	0.307515014048558
207894.344782644	0.304853234442949
208604.562302224	0.302729109350764
207675.64203712	0.30619723067258
207846.398724105	0.307026281618634
207643.958707354	0.305538446475863
207654.223582804	0.305720903048197
207838.932840096	0.304730159694214
208296.04059346	0.306372925977942
207703.684968773	0.305819117276613
208157.967054218	0.307726839714224
207884.225942304	0.307384097449614
207484.93152575	0.30484748662857
207730.586199305	0.306971761859546
207954.602336869	0.308850774282358
207795.435044128	0.306031409256275
207864.13987082	0.306855112429388
207550.114275112	0.305485006378094
207987.909739822	0.306287320948416
207935.494281862	0.305709861221769
207748.239620879	0.30393172723586
207797.534109134	0.305952004923257
208010.022330435	0.306995766104148
207894.526950683	0.307560734314924
207754.854248302	0.307837171007136
207838.784468412	0.305442448714266
207826.611868574	0.307114147125121
207719.211821441	0.306402575044967
208054.924652323	0.308623810085445
208087.168481882	0.305401599575874
207725.76969773	0.30678122870667
207623.755234942	0.306507844919699
207787.301741498	0.305589406196752
207823.562736388	0.304969886670361
207911.465460154	0.306506793285676
207860.931068548	0.306583630838811
207949.994231259	0.306474877200637
208016.175529792	0.306175781128354
208018.987363788	0.307123966325577
207731.017429299	0.30443073084091
207861.113311081	0.306883353085215
207865.53526687	0.307144270255243
208053.445664676	0.308096204315026
207710.848635324	0.305960588515577
207965.057417797	0.305044051934313
207767.433780482	0.305816319620619
207836.015891227	0.305766928524126
207681.521381452	0.306977641455966
207868.565875246	0.306151776457673
207819.305947743	0.306904965508938
207882.979159394	0.307515014048558
207894.344782644	0.304853234442949
208604.562302224	0.302729109350764
207675.64203712	0.30619723067258
207852.482329247	0.307163134876201
207592.004913986	0.304678832863628
207654.223582804	0.305720903048197
207838.932840096	0.304730159694214
208296.04059346	0.306372925977942
207703.684968773	0.305819117276613
208108.211177205	0.307535343185356
207947.636287465	0.306713337136334
207484.93152575	0.30484748662857
207730.586199305	0.306971761859546
207878.008769787	0.309024055743843
207782.23512278	0.305821856745834
207864.13987082	0.306855112429388
207550.114275112	0.305485006378094
207987.909739822	0.306287320948416
207935.494281862	0.305709861221769
207831.809121712	0.306053358679593
207797.534109134	0.305952004923257
208010.022330435	0.306995766104148
207894.526950683	0.307560734314924
207759.345843485	0.307115614257421
207838.784468412	0.305442448714266
207837.722423814	0.306942396894663
207719.211821441	0.306402575044967
208054.924652323	0.308623810085445
208029.645547551	0.306590267251421
207759.876855777	0.306938772874486
207623.755234942	0.306507844919699
207787.301741498	0.305589406196752
207823.562736388	0.304969886670361
207911.465460154	0.306506793285676
207860.931068548	0.306583630838811
207949.994231259	0.306474877200637
208016.175529792	0.306175781128354
208018.987363788	0.307123966325577
207731.017429299	0.30443073084091
207656.759417983	0.305048222274565
207865.53526687	0.307144270255243
208022.275018711	0.307935128853162
207833.813240443	0.306736617594886
207965.057417797	0.305044051934313
207795.845643239	0.305795858117761
207824.380908447	0.305249362152042
207771.788803134	0.307004271082593
207842.950343375	0.306264877735104
207819.305947743	0.306904965508938
207879.548947582	0.307417031171514
207860.64096915	0.30550004560379
208604.562302224	0.302729109350764
207675.64203712	0.30619723067258
207852.482329247	0.307163134876201
207647.077836675	0.305515549288588
207598.488069817	0.305317123210358
207853.761438791	0.305093375396822
208296.04059346	0.306372925977942
207703.684968773	0.305819117276613
207947.09079116	0.305856885676028
207974.082938615	0.306681583629892
207484.93152575	0.30484748662857
207679.418079128	0.306749562632273
207984.61020481	0.307313089910486
207782.23512278	0.305821856745834
207864.13987082	0.306855112429388
207550.114275112	0.305485006378094
207987.909739822	0.306287320948416
207935.494281862	0.305709861221769
207831.809121712	0.306053358679593
207724.959582675	0.306098012307811
208010.022330435	0.306995766104148
207894.526950683	0.307560734314924
207759.345843485	0.307115614257421
207838.784468412	0.305442448714266
207837.722423814	0.306942396894663
207612.798414631	0.306732612293319
208091.693214369	0.307872750359935
208125.430597108	0.307285538967129
207759.876855777	0.306938772874486
207831.701848298	0.306832009759593
207782.318242673	0.305674549333102
207823.562736388	0.304969886670361
207851.426538291	0.306464386083098
207887.275892019	0.30638025592972
207949.994231259	0.306474877200637
208016.175529792	0.306175781128354
208065.223809108	0.307368656020382
207731.017429299	0.30443073084091
207614.314495002	0.304806096953092
207848.563702436	0.306064580092632
208190.599247048	0.308700446199059
207873.801924004	0.307722943011584
207966.003436507	0.304953404829171
207739.513834045	0.30554771848893
207826.276572366	0.305896892926087
207762.53981864	0.306420463583548
207842.950343375	0.306264877735104
207819.305947743	0.306904965508938
207879.548947582	0.307417031171514
208051.426870018	0.307073912361195
208604.562302224	0.302729109350764
207616.631876789	0.306486362719268
207851.661888606	0.307150864986549
207729.321421246	0.306188255180682
207615.908279652	0.305380407319897
207853.761438791	0.305093375396822
208128.051355845	0.306672202535467
207748.733911786	0.305211705432579
207947.09079116	0.305856885676028
207762.675999407	0.305087876324909
207504.365444312	0.30493380568543
207650.494021322	0.306728022668935
207954.755582315	0.307193087318157
207669.068483706	0.305629047644227
207864.13987082	0.306855112429388
207550.114275112	0.305485006378094
207987.909739822	0.306287320948416
208036.249058196	0.305777741731682
207875.139464526	0.305823721876108
207699.152915849	0.306222439848209
208010.022330435	0.306995766104148
207928.938840472	0.307719686067288
207759.345843485	0.307115614257421
207856.539515409	0.30479736193796
207807.734397116	0.306602102170561
207612.798414631	0.306732612293319
208091.693214369	0.307872750359935
208125.430597108	0.307285538967129
207753.680798426	0.306876514308854
207831.701848298	0.306832009759593
207769.260232784	0.305698556595452
207823.562736388	0.304969886670361
207856.327720022	0.307148854881227
207958.359702437	0.306314610297198
207919.351755023	0.306884697832435
208064.623604401	0.306376064858739
208065.223809108	0.307368656020382
207679.125014544	0.305101377993961
207614.314495002	0.304806096953092
207823.289934379	0.305972093059126
208084.418229186	0.308134891841988
207892.556248678	0.307245426487051
207966.003436507	0.304953404829171
207739.513834045	0.30554771848893
207826.276572366	0.305896892926087
207646.81887377	0.305065787167956
207561.580401176	0.30503397109557
207750.626551191	0.3062599666341
207879.548947582	0.307417031171514
207894.443933471	0.305624381334713
208604.562302224	0.302729109350764
207616.631876789	0.306486362719268
207851.661888606	0.307150864986549
207730.617196989	0.306198450715024
207615.908279652	0.305380407319897
207853.761438791	0.305093375396822
208128.051355845	0.306672202535467
207748.733911786	0.305211705432579
207947.09079116	0.305856885676028
207969.183222014	0.305054505178165
207540.089284299	0.304996346903325
207650.494021322	0.306728022668935
207796.879034425	0.306951772571972
207675.094397103	0.305272518976654
208032.575184386	0.307501008370764
207779.384679899	0.30682960105334
207987.909739822	0.306287320948416
207990.599129661	0.305759255256804
207912.701754686	0.30596214478574
207621.90169777	0.306397461457794
208122.020627608	0.305995836239289
207923.982907164	0.307288048524656
207759.345843485	0.307115614257421
207720.944046479	0.304970913023106
207810.654288243	0.306630111203489
207612.798414631	0.306732612293319
208091.693214369	0.307872750359935
208089.825943292	0.307229614310665
207753.680798426	0.306876514308854
208015.006415683	0.306915242851232
207723.915148625	0.305129657877119
207848.64159287	0.305162268567109
207896.555346403	0.306885464296277
208045.24133401	0.306692097789091
208048.7431549	0.306960099861799
208064.623604401	0.306376064858739
208065.223809108	0.307368656020382
207679.125014544	0.305101377993961
207699.802061556	0.304908661365438
207823.289934379	0.305972093059126
208084.418229186	0.308134891841988
207863.990001974	0.307028768151999
207919.956385281	0.305282088439401
207739.513834045	0.30554771848893
208020.242762421	0.306795190512085
207660.642184907	0.305091058885054
207710.982905664	0.305516180483662
207750.626551191	0.3062599666341
207833.367998064	0.307588103770262
207894.443933471	0.305624381334713
208604.562302224	0.302729109350764
207616.631876789	0.306486362719268
207851.661888606	0.307150864986549
207727.350353589	0.306084931466191
207615.908279652	0.305380407319897
207749.78152726	0.305800735823057
208128.051355845	0.306672202535467
207748.733911786	0.305211705432579
207923.008008992	0.305595519723064
207783.792021244	0.305771422894431
207578.11647801	0.305904421309072
207650.494021322	0.306728022668935
207747.172879965	0.305655125092813
207674.23605416	0.305259703684796
208032.575184386	0.307501008370764
207775.233843517	0.306856082028652
207789.311817672	0.305714804084251
207784.397212755	0.305410066073637
207826.869582221	0.30669552337185
207621.90169777	0.306397461457794
208122.020627608	0.305995836239289
208044.45529456	0.307606779700744
207868.997852342	0.308442107272212
207842.482870076	0.304953820833528
207810.654288243	0.306630111203489
207592.487717765	0.307429486587956
208091.693214369	0.307872750359935
208011.471358259	0.306476053741154
207605.313552931	0.306439226233657
207995.137557877	0.307131152924766
207723.915148625	0.305129657877119
207848.64159287	0.305162268567109
207945.273845674	0.305362676274167
208078.098702298	0.307253033260184
208048.7431549	0.306960099861799
208090.204735307	0.306569509884933
208050.015212013	0.307286941330916
207679.125014544	0.305101377993961
207692.52269151	0.304942566963578
207898.324633771	0.306352187360214
208084.418229186	0.308134891841988
207866.392154739	0.307483290353775
207912.948011679	0.305368522711121
207831.955683482	0.306158004775307
207965.94106734	0.307035193968641
207710.131246448	0.306040777609408
207710.982905664	0.305516180483662
207859.829596021	0.3057495116978
207839.104451916	0.306677009042969
207943.717802221	0.305203603166353
208604.562302224	0.302729109350764
207597.421834613	0.306196112082169
207851.661888606	0.307150864986549
207727.350353589	0.306084931466191
207615.908279652	0.305380407319897
207749.78152726	0.305800735823057
208128.051355845	0.306672202535467
207813.588548405	0.30468863013404
207973.922873582	0.305471419097978
207734.51756313	0.306125036118546
207578.11647801	0.305904421309072
207640.639293402	0.306768976560864
207712.68309098	0.305449822108177
207674.23605416	0.305259703684796
208032.575184386	0.307501008370764
207915.448126239	0.306630523468218
207789.311817672	0.305714804084251
207748.343438237	0.30554912937241
207826.869582221	0.30669552337185
207621.90169777	0.306397461457794
208122.020627608	0.305995836239289
207745.599395491	0.306751475442296
207824.470529708	0.307046446630082
207955.139169436	0.30643358981237
207793.205690402	0.307016827430812
207592.487717765	0.307429486587956
208091.693214369	0.307872750359935
208011.471358259	0.306476053741154
207654.498696495	0.305896136511754
208024.603591888	0.307217831793666
207719.022020391	0.305275905104672
207905.192401375	0.305279550504929
207945.273845674	0.305362676274167
208078.098702298	0.307253033260184
208308.567188104	0.30826669323365
208090.204735307	0.306569509884933
208050.015212013	0.307286941330916
207851.54378655	0.305717155141308
207692.52269151	0.304942566963578
207893.090762736	0.306704251975284
208115.610153263	0.308379137621575
207866.954310135	0.307542763272264
207857.305711579	0.30531538674972
207837.048026061	0.306414572911911
207965.94106734	0.307035193968641
207719.43963029	0.306181477400333
207710.982905664	0.305516180483662
207766.498618934	0.30600368022805
207871.448036877	0.305860485911525
207992.023290175	0.306406512813319
208604.562302224	0.302729109350764
207597.421834613	0.306196112082169
207851.661888606	0.307150864986549
207742.49326103	0.306040088492503
207615.908279652	0.305380407319897
207749.78152726	0.305800735823057
208128.051355845	0.306672202535467
207813.588548405	0.30468863013404
207869.337060941	0.305756956069247
207948.840482273	0.306423029088661
207726.656180837	0.306376817686532
207781.058735094	0.304842799732611
207712.68309098	0.305449822108177
207639.456445729	0.30512387225301
208032.575184386	0.307501008370764
207969.680021621	0.306856237752141
207865.832340486	0.306024250436341
207716.226149338	0.304745009523965
207826.869582221	0.30669552337185
207621.90169777	0.306397461457794
208122.020627608	0.305995836239289
207623.080294596	0.306849048307779
207823.330648912	0.307213183573311
207955.139169436	0.30643358981237
207793.205690402	0.307016827430812
207592.487717765	0.307429486587956
207774.076653811	0.307295812618393
208011.471358259	0.306476053741154
207654.498696495	0.305896136511754
208024.603591888	0.307217831793666
207719.022020391	0.305275905104672
207856.284154206	0.305425202575031
207945.273845674	0.305362676274167
208078.098702298	0.307253033260184
208308.567188104	0.30826669323365
207920.13859325	0.306143139239874
208059.770141914	0.307112804070979
207778.544712091	0.304997834425255
207692.52269151	0.304942566963578
207967.519131248	0.305901896649862
208115.610153263	0.308379137621575
207866.954310135	0.307542763272264
207857.305711579	0.30531538674972
207850.344295728	0.305746589148189
207882.62938269	0.306873381013436
207962.202596701	0.305643912894589
207625.907090546	0.3047691048238
207766.498618934	0.30600368022805
207828.440230089	0.305953030408978
207965.70478864	0.306312405110278
208604.562302224	0.302729109350764
207597.421834613	0.306196112082169
207845.5250748	0.307041851759318
207728.877435635	0.305770483723
207640.344732669	0.305397935137199
207749.78152726	0.305800735823057
207995.14593107	0.306906346847161
207813.181479678	0.304691158103289
207869.337060941	0.305756956069247
207948.840482273	0.306423029088661
207726.656180837	0.306376817686532
207781.058735094	0.304842799732611
207712.68309098	0.305449822108177
207693.90243192	0.305500928246714
208003.120029984	0.306723702380044
207969.680021621	0.306856237752141
207855.045260029	0.30601771113107
207716.226149338	0.304745009523965
207906.263364321	0.305937751674433
207761.649882292	0.306197083017608
208122.020627608	0.305995836239289
207779.992004793	0.305821621562045
207762.043033016	0.306454450619355
207932.465919328	0.305774563620259
207793.205690402	0.307016827430812
207704.758977408	0.307324286867099
207981.29072534	0.307143275089985
208011.840674831	0.306493990428498
207654.498696495	0.305896136511754
208024.603591888	0.307217831793666
207722.841176782	0.306001107809553
207856.284154206	0.305425202575031
207986.008757455	0.305199958248047
208038.432126415	0.306702296073986
208308.567188104	0.30826669323365
208021.973880865	0.306966850294688
208097.985812711	0.307360881938293
207813.228780315	0.304835801725784
207692.52269151	0.304942566963578
207967.519131248	0.305901896649862
208115.610153263	0.308379137621575
207870.550228291	0.307516221073818
207857.305711579	0.30531538674972
207840.572624482	0.306141596025046
207918.351867675	0.305347901778476
207889.016320519	0.304407809369891
207681.017813823	0.305708897659798
207766.498618934	0.30600368022805
207828.440230089	0.305953030408978
207918.010975263	0.305788117827273
208435.201898048	0.303683178165875
207582.479965487	0.306191393875183
207845.5250748	0.307041851759318
207688.124923508	0.304930053535113
207640.344732669	0.305397935137199
207644.783414624	0.305406537724604
207995.14593107	0.306906346847161
207803.604560356	0.305806145211489
207869.337060941	0.305756956069247
207860.414333241	0.306146593411391
207726.656180837	0.306376817686532
207781.058735094	0.304842799732611
207700.518064958	0.305482925712434
207693.90243192	0.305500928246714
208003.120029984	0.306723702380044
207976.045300028	0.306988558035486
207855.045260029	0.30601771113107
207716.226149338	0.304745009523965
207906.263364321	0.305937751674433
207761.649882292	0.306197083017608
208159.415021645	0.305727477036277
207779.992004793	0.305821621562045
207762.043033016	0.306454450619355
207932.465919328	0.305774563620259
207793.205690402	0.307016827430812
207707.515087486	0.307303469487201
207945.114919891	0.30694652699692
208011.840674831	0.306493990428498
207654.498696495	0.305896136511754
208024.603591888	0.307217831793666
207722.841176782	0.306001107809553
207854.410451031	0.305440485355854
207986.008757455	0.305199958248047
208023.317947195	0.306531701385166
208043.229663691	0.306730651189567
207836.579705382	0.306282841080349
208055.586233762	0.307141090447986
207786.540508912	0.3055401642842
207692.52269151	0.304942566963578
208124.808146483	0.306575953889705
208115.610153263	0.308379137621575
207870.550228291	0.307516221073818
207822.636174787	0.306307650487761
207840.572624482	0.306141596025046
207918.351867675	0.305347901778476
207889.016320519	0.304407809369891
207681.017813823	0.305708897659798
207766.498618934	0.30600368022805
207870.912594751	0.30620422402438
207942.844383511	0.305777938141898
208435.201898048	0.303683178165875
207582.479965487	0.306191393875183
207845.5250748	0.307041851759318
207688.124923508	0.304930053535113
207640.344732669	0.305397935137199
207644.783414624	0.305406537724604
207995.14593107	0.306906346847161
207808.22114275	0.305763127443834
207869.337060941	0.305756956069247
207860.414333241	0.306146593411391
207726.656180837	0.306376817686532
207809.651376525	0.305466788805811
207656.218778885	0.305453449360118
207693.90243192	0.305500928246714
208003.120029984	0.306723702380044
207976.045300028	0.306988558035486
207855.045260029	0.30601771113107
207716.226149338	0.304745009523965
207906.263364321	0.305937751674433
207761.649882292	0.306197083017608
207963.998462991	0.305981288036252
207950.602597026	0.3063163979629
207762.043033016	0.306454450619355
207932.465919328	0.305774563620259
207804.158507772	0.306912288576631
207707.515087486	0.307303469487201
207858.620439733	0.306219744735632
208011.840674831	0.306493990428498
207653.436157128	0.305926663314349
208050.803754689	0.307307256231952
207871.519756926	0.305517326941226
207649.193628982	0.304114695258963
207771.91514764	0.305322579012197
208023.317947195	0.306531701385166
207833.587487952	0.306496334579228
207836.579705382	0.306282841080349
207972.3043845	0.306216735423369
207786.540508912	0.3055401642842
207692.52269151	0.304942566963578
208124.808146483	0.306575953889705
208115.610153263	0.308379137621575
207870.550228291	0.307516221073818
207822.636174787	0.306307650487761
207840.572624482	0.306141596025046
207918.351867675	0.305347901778476
207889.016320519	0.304407809369891
207681.017813823	0.305708897659798
207776.873032367	0.306152491173559
207870.912594751	0.30620422402438
207942.844383511	0.305777938141898
208435.201898048	0.303683178165875
207582.479965487	0.306191393875183
207845.5250748	0.307041851759318
207688.124923508	0.304930053535113
207820.573140082	0.305763799966588
207644.783414624	0.305406537724604
207895.721367846	0.306604336398449
207808.22114275	0.305763127443834
207869.337060941	0.305756956069247
207804.254763345	0.30692077510592
207726.656180837	0.306376817686532
207809.651376525	0.305466788805811
207581.65333777	0.305369033841199
207480.115061121	0.3050105896436
208011.242180494	0.306537666833212
207870.228873773	0.306058160807944
207855.045260029	0.30601771113107
207716.226149338	0.304745009523965
207870.609096296	0.306148785238641
207761.649882292	0.306197083017608
207909.130022582	0.3058837057342
207933.838150546	0.306173233657824
207762.043033016	0.306454450619355
207932.465919328	0.305774563620259
207804.158507772	0.306912288576631
207695.73327162	0.307332262227324
207865.811672012	0.306199158285855
208067.80641451	0.306663991083222
207678.027959774	0.305834913721317
208142.356823711	0.307737383375402
207880.930687592	0.305612417127318
207707.2995271	0.304849368706654
207771.91514764	0.305322579012197
208023.317947195	0.306531701385166
207824.953039953	0.306496448128096
207811.951076971	0.306053701850652
207963.736010695	0.304448915593268
207793.960690033	0.305559593043866
207692.52269151	0.304942566963578
207730.102367406	0.306296071586973
208115.610153263	0.308379137621575
207870.550228291	0.307516221073818
207985.289615464	0.306386388980896
207793.408832146	0.306044553661154
207865.011153904	0.305252161942242
207889.016320519	0.304407809369891
207681.017813823	0.305708897659798
207757.168722364	0.306085683977524
207802.09172641	0.305094290820044
207985.055212994	0.305619995998485
208012.372258196	0.304846671000349
207869.344622568	0.306423068845328
207855.744336863	0.307312783763817
207673.341656039	0.304374974285217
207820.573140082	0.305763799966588
207644.551647189	0.305405848814417
207813.737678434	0.306289949352737
207831.374710842	0.306044080164686
207869.337060941	0.305756956069247
207804.254763345	0.30692077510592
207726.656180837	0.306376817686532
207807.577575919	0.304937528296936
207581.65333777	0.305369033841199
207553.238883592	0.305268726877519
208058.597486981	0.306729867426289
208092.782718628	0.305680302542737
207818.402220959	0.306099348212197
207740.61456627	0.30445988989078
207874.722279764	0.306172830317713
207754.049641384	0.306213232601167
207962.100038799	0.305439461838361
207933.838150546	0.306173233657824
207762.043033016	0.306454450619355
207932.465919328	0.305774563620259
207804.158507772	0.306912288576631
207904.062793296	0.306651726900836
207865.811672012	0.306199158285855
208067.80641451	0.306663991083222
207679.922588845	0.305851692080179
208086.641973002	0.307367534835065
207880.930687592	0.305612417127318
207707.2995271	0.304849368706654
207771.91514764	0.305322579012197
208023.317947195	0.306531701385166
207824.953039953	0.306496448128096
207898.6257118	0.306003100900994
207963.736010695	0.304448915593268
207793.960690033	0.305559593043866
207689.353400438	0.304886454897458
207766.229311292	0.306321688876563
208115.610153263	0.308379137621575
207906.954701458	0.306492181432618
208002.860684167	0.306481771173898
207801.25223106	0.306048423359794
207865.011153904	0.305252161942242
207599.805942003	0.304791508378835
207792.067534241	0.305912854285397
207757.168722364	0.306085683977524
207801.597659328	0.305655825174525
207763.212226025	0.3051429174365
207723.875385345	0.305111870194019
207855.792074438	0.306398403280799
207855.744336863	0.307312783763817
207673.341656039	0.304374974285217
207820.573140082	0.305763799966588
207644.551647189	0.305405848814417
207815.592097351	0.306166589057007
207899.204549377	0.306227437650521
207920.899220403	0.30553622139253
207804.254763345	0.30692077510592
207684.243132243	0.306418494186252
207807.577575919	0.304937528296936
207581.65333777	0.305369033841199
207553.238883592	0.305268726877519
208058.597486981	0.306729867426289
208092.782718628	0.305680302542737
207684.808159606	0.305817477135844
207740.61456627	0.30445988989078
208110.731120453	0.306915154809858
207754.049641384	0.306213232601167
207962.100038799	0.305439461838361
207933.838150546	0.306173233657824
207699.832101183	0.305778154647005
207936.783310038	0.305641231233049
207804.158507772	0.306912288576631
207904.062793296	0.306651726900836
208020.670879876	0.305929161081247
208143.65619922	0.306876804778888
207679.922588845	0.305851692080179
208086.641973002	0.307367534835065
207880.930687592	0.305612417127318
207736.630010234	0.305131789922671
207644.285905375	0.304963275519381
208004.934813842	0.306491694469458
207771.298669298	0.306247821831032
208047.603312996	0.306798023277052
207872.242211006	0.305867012221358
207772.837148099	0.305861640055817
207689.353400438	0.304886454897458
207766.229311292	0.306321688876563
208115.610153263	0.308379137621575
207981.403773008	0.306511565820683
207827.551203757	0.306139727791166
207798.670410656	0.305998479075237
207865.011153904	0.305252161942242
207599.805942003	0.304791508378835
207923.60257953	0.307616653983797
207585.351646175	0.305958310296089
207927.537457346	0.306519070548973
207763.212226025	0.3051429174365
207723.875385345	0.305111870194019
207977.428313196	0.3071619471888
207941.52363774	0.307182889940692
207673.341656039	0.304374974285217
207700.75911605	0.305057335500258
207644.551647189	0.305405848814417
207815.592097351	0.306166589057007
207814.581697012	0.30553338502613
207862.873232827	0.304600831884902
207804.254763345	0.30692077510592
207735.393901357	0.306238263800031
207807.577575919	0.304937528296936
207747.35425374	0.305933949334607
207553.238883592	0.305268726877519
208093.392432654	0.306916802409105
207984.141848248	0.306017227962882
207731.102071447	0.305924354394292
207748.474144983	0.304588058558467
208047.367337022	0.306592019386391
207754.049641384	0.306213232601167
207853.576237176	0.305277651391602
208082.47684284	0.306912184215409
207699.832101183	0.305778154647005
207928.331387858	0.305476374131281
207781.770581258	0.306599960341415
207904.062793296	0.306651726900836
208020.670879876	0.305929161081247
208095.376608123	0.30667381713092
207583.512998601	0.305640673415411
208018.713119506	0.306958092399694
207880.930687592	0.305612417127318
207785.264463135	0.304488277155978
207644.285905375	0.304963275519381
208029.657245094	0.306710701445853
207771.298669298	0.306247821831032
208047.603312996	0.306798023277052
207872.242211006	0.305867012221358
207772.837148099	0.305861640055817
207688.413768982	0.304897348195757
207766.229311292	0.306321688876563
207971.176965129	0.307485084565304
207965.072401387	0.306753790649353
207826.022124516	0.306131956146781
207856.988539561	0.306813169009146
207831.584630046	0.305464940921772
207599.805942003	0.304791508378835
207923.60257953	0.307616653983797
207585.351646175	0.305958310296089
207927.537457346	0.306519070548973
207766.599727301	0.305605774210457
207706.569854678	0.305027340102575
207964.218476787	0.307091440975267
207736.159372024	0.305745726092799
207673.341656039	0.304374974285217
207700.75911605	0.305057335500258
207854.297531162	0.30674105192515
207818.156417806	0.306559838444959
207870.95800732	0.306610674206873
207862.873232827	0.304600831884902
207804.254763345	0.30692077510592
207636.548465907	0.306211950644686
207807.577575919	0.304937528296936
207726.582880035	0.305992889383996
207553.238883592	0.305268726877519
208121.059594386	0.306967129298899
207984.141848248	0.306017227962882
207729.856911605	0.305923619278592
207748.474144983	0.304588058558467
207973.375164155	0.306546975170346
207716.923112772	0.306908024671932
207853.576237176	0.305277651391602
208082.47684284	0.306912184215409
207699.832101183	0.305778154647005
207928.331387858	0.305476374131281
207781.770581258	0.306599960341415
207933.611127076	0.307135562951078
208020.670879876	0.305929161081247
208095.376608123	0.30667381713092
207646.716020085	0.30576215595241
208018.713119506	0.306958092399694
207880.930687592	0.305612417127318
207778.760064813	0.304525430017856
207644.285905375	0.304963275519381
208029.657245094	0.306710701445853
207669.456398204	0.306463451936611
208010.127748039	0.30689545627775
207872.242211006	0.305867012221358
207766.766881877	0.306532475099118
207729.994819753	0.304826675848701
207766.229311292	0.306321688876563
207857.518997708	0.306781532601553
207965.072401387	0.306753790649353
207826.022124516	0.306131956146781
207856.988539561	0.306813169009146
207831.584630046	0.305464940921772
207806.649535603	0.305350633532916
207891.206333138	0.307893392979511
207585.351646175	0.305958310296089
207927.537457346	0.306519070548973
207719.449134942	0.305906151030992
207706.569854678	0.305027340102575
208112.051519904	0.307475081893373
207736.159372024	0.305745726092799
207714.09095534	0.30225195716598
207627.935550745	0.304392703304952
207854.297531162	0.30674105192515
207818.156417806	0.306559838444959
207870.95800732	0.306610674206873
207861.692423144	0.30458003564352
207855.423500999	0.307803739041013
207714.026041658	0.306595791661073
207807.577575919	0.304937528296936
207726.582880035	0.305992889383996
207541.071068079	0.305287882497052
208069.477407572	0.306962574740243
207979.686145125	0.306189330734733
207871.711768583	0.30588956453802
207748.474144983	0.304588058558467
208090.167573105	0.307784443531681
207716.923112772	0.306908024671932
207818.434747586	0.304914498885098
208082.47684284	0.306912184215409
207799.788488281	0.306401256742297
207928.331387858	0.305476374131281
207805.107518752	0.306666109934733
207933.611127076	0.307135562951078
208020.670879876	0.305929161081247
208095.376608123	0.30667381713092
207639.707741008	0.305840880737872
208018.713119506	0.306958092399694
207918.296511781	0.307705664310417
207852.398695759	0.304013449633988
207644.285905375	0.304963275519381
208125.872463208	0.307882772179178
207702.606338447	0.306416445320759
208010.127748039	0.30689545627775
207872.242211006	0.305867012221358
207775.859586701	0.307498979223663
207728.012036988	0.304734697614136
207857.440082813	0.306504928972338
207857.518997708	0.306781532601553
207965.072401387	0.306753790649353
207792.067525235	0.306453230975847
207925.785775132	0.307629956445309
207831.584630046	0.305464940921772
207806.649535603	0.305350633532916
207918.186763676	0.306872785671535
207585.351646175	0.305958310296089
207927.537457346	0.306519070548973
207719.449134942	0.305906151030992
207706.569854678	0.305027340102575
208112.051519904	0.307475081893373
207756.720659054	0.305716742134601
207713.415634978	0.30249683809444
207627.935550745	0.304392703304952
207854.297531162	0.30674105192515
207818.156417806	0.306559838444959
207892.15085873	0.306631078038624
207861.692423144	0.30458003564352
207855.423500999	0.307803739041013
207714.026041658	0.306595791661073
207807.577575919	0.304937528296936
207749.063250009	0.306079330231672
207411.225103726	0.305224682430408
208069.477407572	0.306962574740243
207979.686145125	0.306189330734733
207758.388848889	0.305339728432645
207724.218106955	0.30472217254616
208090.167573105	0.307784443531681
207716.923112772	0.306908024671932
207830.368335796	0.305522296988036
208082.47684284	0.306912184215409
207799.788488281	0.306401256742297
207928.331387858	0.305476374131281
207805.107518752	0.306666109934733
207975.80331923	0.307015128923718
208040.875463453	0.305800903095932
208090.520052031	0.30672796426661
207639.707741008	0.305840880737872
207954.757809978	0.306346041011197
207864.881306973	0.307415440888306
207852.398695759	0.304013449633988
207400.285392628	0.30562941313984
208055.026458605	0.307592042100326
207755.094708597	0.306783154232641
208010.127748039	0.30689545627775
207872.960421377	0.305451107987051
207478.087201851	0.307228533064276
207728.012036988	0.304734697614136
207857.440082813	0.306504928972338
207857.518997708	0.306781532601553
207988.726532921	0.306693756829958
207791.680239895	0.306451648405418
207940.54308308	0.307805160922979
207831.584630046	0.305464940921772
207795.875198226	0.305315828540954
208042.165638966	0.307285220125923
207585.351646175	0.305958310296089
207836.732248607	0.306628128368246
207719.449134942	0.305906151030992
207699.327712606	0.304533176339695
208112.051519904	0.307475081893373
207756.720659054	0.305716742134601
207712.148116523	0.302235726333048
207627.935550745	0.304392703304952
207762.736917615	0.306859693197634
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207861.692423144	0.30458003564352
207762.982374002	0.307802194856136
207714.026041658	0.306595791661073
207807.577575919	0.304937528296936
207749.063250009	0.306079330231672
207411.225103726	0.305224682430408
208069.477407572	0.306962574740243
208026.053849411	0.30705262029108
207839.200459047	0.305926379950984
207724.218106955	0.30472217254616
208090.167573105	0.307784443531681
207725.16172317	0.307795944239267
207830.368335796	0.305522296988036
207988.021997822	0.306493491970303
207799.788488281	0.306401256742297
207928.331387858	0.305476374131281
207805.107518752	0.306666109934733
207975.80331923	0.307015128923718
207828.784465244	0.306525733521453
208090.520052031	0.30672796426661
207644.298417737	0.305831886334356
207943.808454403	0.306233959548934
207824.575864061	0.307895017131876
207851.643176557	0.30306673201057
207795.54337656	0.306449975460286
208055.026458605	0.307592042100326
207806.012023596	0.306881852723726
208008.353889501	0.306867935560723
207840.853975278	0.305227211622057
207478.087201851	0.307228533064276
207728.012036988	0.304734697614136
207857.39203162	0.30633650532453
207852.227297077	0.306536105881838
207998.039620077	0.306462160696784
207941.524328889	0.30712072695345
207940.54308308	0.307805160922979
207787.63239505	0.305121243890135
207795.875198226	0.305315828540954
208042.165638966	0.307285220125923
207565.41146455	0.305937380973195
207795.054831855	0.306367232395709
207757.642995522	0.306025308249546
207821.432666476	0.305036090202126
208112.051519904	0.307475081893373
207670.558429956	0.304749481245978
207744.498505757	0.302741091877215
207665.420389191	0.305060336842427
207762.736917615	0.306859693197634
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207861.692423144	0.30458003564352
207762.114341776	0.307819033372245
207714.026041658	0.306595791661073
207807.577575919	0.304937528296936
207506.374659202	0.306491138945076
207411.225103726	0.305224682430408
208069.477407572	0.306962574740243
208029.094119832	0.307076264999502
207827.284411814	0.305368644990726
207724.218106955	0.30472217254616
207973.576991903	0.306121656235766
207725.16172317	0.307795944239267
207821.676177095	0.305199782250265
208062.144134331	0.306742406903791
207823.839903842	0.306783526886459
207928.331387858	0.305476374131281
207758.750487604	0.306484244308191
207907.284574425	0.306168917253902
207815.625317902	0.306356198342357
208090.520052031	0.30672796426661
207775.179552274	0.305828967802461
207943.808454403	0.306233959548934
207824.575864061	0.307895017131876
207851.643176557	0.30306673201057
207795.54337656	0.306449975460286
208055.026458605	0.307592042100326
207783.000855923	0.306990046951921
208038.947872866	0.307065686738013
207818.136054396	0.305003294138777
207478.087201851	0.307228533064276
207766.887762905	0.305637343185548
207852.645235327	0.306394059660742
207764.243519238	0.306363390934962
207999.81063835	0.306531834531059
207941.524328889	0.30712072695345
207940.54308308	0.307805160922979
207895.114983329	0.30590108879321
207795.875198226	0.305315828540954
208042.165638966	0.307285220125923
207565.41146455	0.305937380973195
207849.774363686	0.305533415450532
207757.642995522	0.306025308249546
207821.432666476	0.305036090202126
208112.051519904	0.307475081893373
207670.558429956	0.304749481245978
207744.498505757	0.302741091877215
207665.420389191	0.305060336842427
207762.736917615	0.306859693197634
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207824.127122693	0.304999990773747
207762.114341776	0.307819033372245
207677.091812124	0.307078869074777
207807.577575919	0.304937528296936
207506.374659202	0.306491138945076
207411.225103726	0.305224682430408
208069.477407572	0.306962574740243
208029.094119832	0.307076264999502
207827.284411814	0.305368644990726
207804.674757723	0.30542016004048
208021.663804977	0.306458687786303
207725.16172317	0.307795944239267
207831.297641073	0.3053787551096
208062.144134331	0.306742406903791
207747.697645437	0.306565357195567
208094.571738488	0.306190061193692
207780.050611092	0.306090236953543
207643.079413079	0.304369394311326
207815.625317902	0.306356198342357
207943.901463899	0.306589789523692
207762.497171936	0.305442210619772
207943.808454403	0.306233959548934
207727.399124111	0.30616422534131
207851.643176557	0.30306673201057
207735.281280395	0.306458553835919
208055.026458605	0.307592042100326
207783.000855923	0.306990046951921
208038.947872866	0.307065686738013
207813.902131845	0.304768297920522
207513.40377332	0.307076528433627
207766.887762905	0.305637343185548
207790.818914722	0.305888573351056
207764.243519238	0.306363390934962
207999.81063835	0.306531834531059
208041.294507675	0.307477447635048
207940.54308308	0.307805160922979
207895.114983329	0.30590108879321
207765.309932371	0.305012185385407
208042.165638966	0.307285220125923
207565.41146455	0.305937380973195
207849.774363686	0.305533415450532
207952.854319349	0.306120763567629
207821.432666476	0.305036090202126
208040.532830246	0.307098543510051
207670.558429956	0.304749481245978
207744.498505757	0.302741091877215
207665.420389191	0.305060336842427
207762.672681435	0.306880853775796
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207824.127122693	0.304999990773747
207762.114341776	0.307819033372245
207677.091812124	0.307078869074777
207814.799210211	0.304527704415751
207506.374659202	0.306491138945076
207394.454270214	0.305107720605059
207976.369296227	0.306349808098789
207864.023049199	0.305858121359412
207817.834181541	0.305517763727027
207804.674757723	0.30542016004048
208021.663804977	0.306458687786303
207860.726854894	0.307372115211611
207857.687666744	0.305869646970031
208033.659930838	0.306245028303994
207844.072408129	0.305864429479317
208094.571738488	0.306190061193692
207780.050611092	0.306090236953543
207643.079413079	0.304369394311326
207682.20978949	0.306113248332842
207943.901463899	0.306589789523692
207731.426550067	0.304952524383129
207916.46850333	0.30614176308482
207705.219564038	0.306266101187166
207909.338782227	0.304416024130505
207737.238134555	0.306463825089807
208038.701260298	0.30817081196595
207957.646662924	0.306973298961375
208038.947872866	0.307065686738013
207813.902131845	0.304768297920522
207513.40377332	0.307076528433627
207749.388134539	0.305707599415768
207790.818914722	0.305888573351056
207764.243519238	0.306363390934962
207999.81063835	0.306531834531059
208037.584515886	0.30760824110787
207940.54308308	0.307805160922979
207885.165793433	0.305936234207297
207765.140302762	0.30494497584004
208042.165638966	0.307285220125923
207566.240374912	0.305929605895961
207849.774363686	0.305533415450532
208073.747772588	0.306405637337277
207811.682503425	0.305342195549517
208040.532830246	0.307098543510051
207670.558429956	0.304749481245978
207744.498505757	0.302741091877215
207665.420389191	0.305060336842427
207723.417831337	0.306691824453252
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207824.127122693	0.304999990773747
207762.114341776	0.307819033372245
207678.301463288	0.307067253748951
207869.771488469	0.305405748858097
207356.981089722	0.306263978044133
207698.444107504	0.30561933654793
207976.369296227	0.306349808098789
207810.091419116	0.305549068630665
207806.741316605	0.30543602235865
207804.674757723	0.30542016004048
208021.663804977	0.306458687786303
207860.726854894	0.307372115211611
207857.687666744	0.305869646970031
208033.659930838	0.306245028303994
208023.562349545	0.305588513509229
208094.571738488	0.306190061193692
207780.050611092	0.306090236953543
207735.184324333	0.30564009770088
207658.881287455	0.306133594980922
207897.135969147	0.306081390285996
207802.059998996	0.305465584405947
207916.46850333	0.30614176308482
207705.219564038	0.306266101187166
207909.338782227	0.304416024130505
207737.238134555	0.306463825089807
208038.701260298	0.30817081196595
207843.213636715	0.306843261378011
208038.947872866	0.307065686738013
207824.161742734	0.304936442127237
207626.645500531	0.306591601458412
207749.388134539	0.305707599415768
208027.008218037	0.305399978794132
207573.902762016	0.306292926889004
207917.343986358	0.30697841691543
208037.584515886	0.30760824110787
207881.635243721	0.306771106455252
207893.350173509	0.305907322966299
207765.140302762	0.30494497584004
208071.885518259	0.307133161583476
207586.813377918	0.305749292604203
207950.01199347	0.308192105696158
208073.647457574	0.306405235432445
207846.212592113	0.30525768619934
207921.654794795	0.306252598626917
207670.558429956	0.304749481245978
207744.498505757	0.302741091877215
207407.651414872	0.304818212659746
207723.417831337	0.306691824453252
207907.471387915	0.308383136451783
207847.366682565	0.30582735809421
207815.070934212	0.304632378139102
207762.114341776	0.307819033372245
207768.012821465	0.306264778741792
207869.771488469	0.305405748858097
207356.981089722	0.306263978044133
207911.089793655	0.305599176540381
207903.326692216	0.306525620758638
207810.091419116	0.305549068630665
207806.741316605	0.30543602235865
207821.628447099	0.305157780754145
207990.922362014	0.306571953499339
207868.466249337	0.306901482670536
207857.687666744	0.305869646970031
208050.889908628	0.306213516110954
208023.562349545	0.305588513509229
208094.571738488	0.306190061193692
207780.050611092	0.306090236953543
207781.216847261	0.305859964308543
207596.413062463	0.306131614110287
207878.26903234	0.306024226776745
207938.944628381	0.305871558651781
207916.46850333	0.30614176308482
207705.219564038	0.306266101187166
207909.338782227	0.304416024130505
207838.89806524	0.30634636937596
207961.65786214	0.306891900938276
207843.213636715	0.306843261378011
207983.412936546	0.306515150891979
207837.270323801	0.305241974045178
207626.645500531	0.306591601458412
207891.522329858	0.307435137985192
208034.121844882	0.305397904121822
207587.919080261	0.306406577675906
207917.343986358	0.30697841691543
208050.522798429	0.307751176302099
207881.635243721	0.306771106455252
207893.350173509	0.305907322966299
207765.140302762	0.30494497584004
208071.885518259	0.307133161583476
207588.869511508	0.305750206181699
207950.01199347	0.308192105696158
208073.647457574	0.306405235432445
207879.164224707	0.304991871829975
207889.405779527	0.306569232916599
207679.229631462	0.30488247589838
207849.980614183	0.30639283288886
207407.651414872	0.304818212659746
207777.119434339	0.306759710015585
207874.174458691	0.307394149969508
207847.366682565	0.30582735809421
207888.612232562	0.305750306478689
207762.114341776	0.307819033372245
207768.012821465	0.306264778741792
207869.771488469	0.305405748858097
207356.981089722	0.306263978044133
207902.106700244	0.303618130270289
207948.995567956	0.306493341297638
207809.821403347	0.305547906779029
208007.402661797	0.306447619825761
207821.628447099	0.305157780754145
208034.70194247	0.306191773998112
207868.466249337	0.306901482670536
207857.687666744	0.305869646970031
208079.361674076	0.306267537466113
208029.399960223	0.30568370556944
208105.735771697	0.306206441236699
207780.050611092	0.306090236953543
207717.866972482	0.306960718557868
207596.413062463	0.306131614110287
207840.851361065	0.305275513796894
207926.506218235	0.306021091258214
207916.46850333	0.30614176308482
207705.219564038	0.306266101187166
207912.39902681	0.304502745894125
207838.89806524	0.30634636937596
208000.285381722	0.306986165688585
207843.213636715	0.306843261378011
207983.412936546	0.306515150891979
207837.270323801	0.305241974045178
207626.318762334	0.306602276693679
207891.522329858	0.307435137985192
208034.121844882	0.305397904121822
207587.919080261	0.306406577675906
207913.50153778	0.306806888386493
208071.458812985	0.307808449659096
207878.18499123	0.306810153531171
207961.848672352	0.306377639391419
207611.75487111	0.304563006482542
208071.885518259	0.307133161583476
207588.869511508	0.305750206181699
207950.01199347	0.308192105696158
208073.647457574	0.306405235432445
207879.164224707	0.304991871829975
207903.889231013	0.306870848489047
207679.229631462	0.30488247589838
207792.846415804	0.306446335101217
207659.227280755	0.305305762374732
207777.119434339	0.306759710015585
207891.867149147	0.307582368765525
207847.366682565	0.30582735809421
207892.86467331	0.305810064873367
207752.570158806	0.307901375776646
207662.638692457	0.305728726254918
207861.176876493	0.305248571464393
207493.053612553	0.306253521777572
207902.106700244	0.303618130270289
208055.741725163	0.306140231617458
207799.753570228	0.305418703767001
207974.34372039	0.306757444554349
207821.628447099	0.305157780754145
207720.296018969	0.306148618385565
207853.876010394	0.306358309712171
207857.687666744	0.305869646970031
208098.942141812	0.306348048030033
207991.661680132	0.306163087517702
208028.603423313	0.306212368343644
207780.050611092	0.306090236953543
207717.866972482	0.306960718557868
207596.413062463	0.306131614110287
207840.851361065	0.305275513796894
207926.506218235	0.306021091258214
207916.46850333	0.30614176308482
207705.219564038	0.306266101187166
207912.39902681	0.304502745894125
207731.416747562	0.305682899052356
208000.285381722	0.306986165688585
207843.213636715	0.306843261378011
207983.412936546	0.306515150891979
207887.464773861	0.305679262050742
207626.318762334	0.306602276693679
207891.522329858	0.307435137985192
208242.740997703	0.3057008924525
207587.919080261	0.306406577675906
207913.50153778	0.306806888386493
208071.090547785	0.308391252621339
207878.18499123	0.306810153531171
207961.848672352	0.306377639391419
207614.201474983	0.304595507178387
208071.885518259	0.307133161583476
207702.148202582	0.306058915267279
207950.01199347	0.308192105696158
208045.552487107	0.306627710303832
207879.164224707	0.304991871829975
207903.889231013	0.306870848489047
207679.229631462	0.30488247589838
207792.846415804	0.306446335101217
207659.227280755	0.305305762374732
207777.119434339	0.306759710015585
207948.443436554	0.30778449879487
207847.366682565	0.30582735809421
207688.432714889	0.306036813886339
207752.570158806	0.307901375776646
207662.638692457	0.305728726254918
207861.176876493	0.305248571464393
207493.053612553	0.306253521777572
207902.106700244	0.303618130270289
208038.324519616	0.306056445824301
207799.753570228	0.305418703767001
207965.107899042	0.3068498205167
207821.628447099	0.305157780754145
207709.845874461	0.306147183990238
207853.876010394	0.306358309712171
208000.167088203	0.305464820525152
208098.942141812	0.306348048030033
208020.109384242	0.306225084892243
208264.115374395	0.306712678129931
207780.050611092	0.306090236953543
207757.472291807	0.306406300986365
207596.413062463	0.306131614110287
207840.851361065	0.305275513796894
208015.439291193	0.306189717782428
207925.745363086	0.306129227872392
207593.698030629	0.305500480703856
207875.450395457	0.305752704066939
207751.357345889	0.305608667458863
208023.047977988	0.307346540930028
207895.335088863	0.307061259344776
208048.842915811	0.307085168993619
207887.464773861	0.305679262050742
207626.318762334	0.306602276693679
207965.371607864	0.307898537028769
208242.740997703	0.3057008924525
207587.919080261	0.306406577675906
207884.883523918	0.306293199506182
208003.386081657	0.306732252377436
207878.18499123	0.306810153531171
207843.650352868	0.306021277569462
207617.166932065	0.304649936741629
208003.020899031	0.306624201014279
207708.800373948	0.305973454090452
207971.701625701	0.307583467380837
208045.552487107	0.306627710303832
207881.083702058	0.305038739065074
208172.713484217	0.307106525424046
207788.923573931	0.305945300039415
207970.666664016	0.306560701132347
207585.445872985	0.305411062038635
207639.375037096	0.306690959475215
207949.779237945	0.307709576213633
207847.366682565	0.30582735809421
207705.373063497	0.305882595120875
207752.570158806	0.307901375776646
207662.638692457	0.305728726254918
207861.176876493	0.305248571464393
207493.053612553	0.306253521777572
207820.820292813	0.305264493614093
207979.72074323	0.305965001556101
207883.779949576	0.305679707832688
207965.107899042	0.3068498205167
207821.628447099	0.305157780754145
207994.070026995	0.307729724719784
207970.980700804	0.306236110499326
208000.167088203	0.305464820525152
208098.942141812	0.306348048030033
207842.885728958	0.305923927332032
208264.115374395	0.306712678129931
207780.050611092	0.306090236953543
207831.082210084	0.307060925378344
207596.413062463	0.306131614110287
207833.005209805	0.30545823584264
208015.439291193	0.306189717782428
207907.747477497	0.305325623494886
207711.86263712	0.305572393634742
207872.079340056	0.305773310801392
207751.357345889	0.305608667458863
208021.366642647	0.306704892633941
207895.335088863	0.307061259344776
208271.789684137	0.307119894121629
207965.702361875	0.305977199795753
207599.872190414	0.307461889022311
207932.786227215	0.305693860079031
208242.740997703	0.3057008924525
207593.352058706	0.30623070361712
207900.722336366	0.305070851534374
208003.386081657	0.306732252377436
207878.18499123	0.306810153531171
207844.031164998	0.30612274120745
207740.107994233	0.304810388258245
208003.020899031	0.306624201014279
207803.825570655	0.306007154025272
207971.701625701	0.307583467380837
208015.750571147	0.305864109139316
207881.083702058	0.305038739065074
208172.713484217	0.307106525424046
207665.665383938	0.305932572527284
207970.666664016	0.306560701132347
207717.458784379	0.305771406152369
207639.375037096	0.306690959475215
207911.813213638	0.307927976283218
207866.437539595	0.305410113947134
207850.623310301	0.306262994869592
207752.570158806	0.307901375776646
207662.638692457	0.305728726254918
207861.176876493	0.305248571464393
207288.779786047	0.306445978431573
207820.820292813	0.305264493614093
207979.72074323	0.305965001556101
207883.779949576	0.305679707832688
208280.39562795	0.307463991490362
207821.628447099	0.305157780754145
207994.070026995	0.307729724719784
207970.980700804	0.306236110499326
208000.167088203	0.305464820525152
208098.942141812	0.306348048030033
207842.885728958	0.305923927332032
208264.115374395	0.306712678129931
207801.913601311	0.306004858858764
207805.057039666	0.30711349441634
207648.336247968	0.305958439436551
207833.005209805	0.30545823584264
208058.914338666	0.306463232501379
207907.747477497	0.305325623494886
207711.86263712	0.305572393634742
207872.079340056	0.305773310801392
207751.357345889	0.305608667458863
208020.503138309	0.306693197083439
207895.335088863	0.307061259344776
208271.789684137	0.307119894121629
208028.806186878	0.305376603978393
207595.42687321	0.306622487318799
207932.786227215	0.305693860079031
208242.740997703	0.3057008924525
207593.352058706	0.30623070361712
207900.722336366	0.305070851534374
207854.119478293	0.306184530988971
207664.227025669	0.304122246944438
207773.667404574	0.304835555737142
207757.696558474	0.304938780373422
207849.175652822	0.306186920166141
207704.93025807	0.306655719634657
208074.3422486	0.306993025805965
208015.750571147	0.305864109139316
207881.083702058	0.305038739065074
208172.713484217	0.307106525424046
207666.358027474	0.305931538629949
207899.590603369	0.307658898202975
207717.458784379	0.305771406152369
207639.375037096	0.306690959475215
207942.876680495	0.307749283268952
207886.416661227	0.306551679082118
207850.623310301	0.306262994869592
207752.570158806	0.307901375776646
207671.435465567	0.305921543671766
207891.91540719	0.305437392010389
207288.779786047	0.306445978431573
207819.267103787	0.305469584703551
208061.02021503	0.30576064580879
207845.679158304	0.305566409660001
208280.39562795	0.307463991490362
207821.628447099	0.305157780754145
207994.070026995	0.307729724719784
207967.281542763	0.306350855345915
207899.739101032	0.304509291332238
207780.350078996	0.306072582912546
207842.885728958	0.305923927332032
208264.115374395	0.306712678129931
207758.32745244	0.305884376631877
207902.927097432	0.306786811043625
207573.962070343	0.306210950851412
207917.401315758	0.306040373725113
208058.914338666	0.306463232501379
207865.240584014	0.304700488716389
207769.053986526	0.307313440795263
207866.306256625	0.305792362068826
207725.816254037	0.305385464789445
207811.374579995	0.306668360966891
207944.852666624	0.307166725913283
208271.789684137	0.307119894121629
208028.806186878	0.305376603978393
207595.42687321	0.306622487318799
207746.608541967	0.304745787420322
208129.709659131	0.30578917493667
207593.352058706	0.30623070361712
207900.722336366	0.305070851534374
208023.853816811	0.306154477079212
207664.227025669	0.304122246944438
207782.134285778	0.304987086759902
207757.696558474	0.304938780373422
207845.535853327	0.306191415082804
207704.93025807	0.306655719634657
208074.3422486	0.306993025805965
207959.840924705	0.306296902964614
207881.083702058	0.305038739065074
208172.713484217	0.307106525424046
207666.358027474	0.305931538629949
207805.099611126	0.307461592853659
207717.458784379	0.305771406152369
207639.375037096	0.306690959475215
207942.876680495	0.307749283268952
207969.674495995	0.306566404423982
207891.987804003	0.30643268126801
207752.570158806	0.307901375776646
207671.435465567	0.305921543671766
207885.496745139	0.305541744443246
207288.779786047	0.306445978431573
207819.267103787	0.305469584703551
208061.02021503	0.30576064580879
207896.951427166	0.305169149337795
208000.565722504	0.306617313801074
207857.794104689	0.305314088935957
207947.544262694	0.307127639736146
207967.281542763	0.306350855345915
207899.739101032	0.304509291332238
207780.350078996	0.306072582912546
207978.001577738	0.3057797175342
208264.115374395	0.306712678129931
207758.32745244	0.305884376631877
208000.500450006	0.307799069636609
207573.962070343	0.306210950851412
207855.364322575	0.305654221789783
208058.914338666	0.306463232501379
207846.4996529	0.304865645713035
207769.053986526	0.307313440795263
207984.760748327	0.306723315635381
207725.816254037	0.305385464789445
207926.087935189	0.306898635998665
208090.20351249	0.306611386895359
208065.549334111	0.306680373521157
208028.806186878	0.305376603978393
207595.42687321	0.306622487318799
207746.608541967	0.304745787420322
208026.505349237	0.305636498772958
207593.352058706	0.30623070361712
207900.722336366	0.305070851534374
207984.961931033	0.306112789992759
207877.894196289	0.304857381990291
207785.455358217	0.305012947032809
207757.696558474	0.304938780373422
207845.535853327	0.306191415082804
207704.93025807	0.306655719634657
208074.3422486	0.306993025805965
208113.615046569	0.305989191408287
207854.414378588	0.30461269077532
208172.713484217	0.307106525424046
207557.523692789	0.306291367365262
207805.099611126	0.307461592853659
207717.458784379	0.305771406152369
207639.375037096	0.306690959475215
207942.876680495	0.307749283268952
208139.767553757	0.307010064107186
207840.249958678	0.306386035902831
207980.158998463	0.306832952151209
207681.01115815	0.305827147714627
207899.724163522	0.305711097956701
207288.779786047	0.306445978431573
207823.519269971	0.305403699692894
208061.02021503	0.30576064580879
207612.974590215	0.304144738712275
208057.336811538	0.306402874461471
207840.48568108	0.305383946089432
207923.219337918	0.30739190846462
207967.281542763	0.306350855345915
207912.024456646	0.304591847192366
207779.55590011	0.306062576376128
207880.800759762	0.305893681581955
208264.115374395	0.306712678129931
207758.32745244	0.305884376631877
208047.031720467	0.308362124402899
207632.747470017	0.306302830167931
207855.364322575	0.305654221789783
208058.914338666	0.306463232501379
207846.4996529	0.304865645713035
207769.053986526	0.307313440795263
207984.760748327	0.306723315635381
207548.495928025	0.305481362620388
207926.087935189	0.306898635998665
208090.20351249	0.306611386895359
208017.752692437	0.306378113796109
207948.435692258	0.305733927338995
207595.42687321	0.306622487318799
207746.608541967	0.304745787420322
208026.505349237	0.305636498772958
207593.352058706	0.30623070361712
207806.887716923	0.304210126582265
207959.329140537	0.306155673844764
207826.485199173	0.305150266615655
207759.832586752	0.305006036285202
207619.502395787	0.304811170765057
207837.196569314	0.306205788152514
207690.001888173	0.30770942367323
208074.3422486	0.306993025805965
207842.729401066	0.307089219153572
207854.414378588	0.30461269077532
208172.713484217	0.307106525424046
207557.523692789	0.306291367365262
207805.099611126	0.307461592853659
207717.458784379	0.305771406152369
207639.375037096	0.306690959475215
207942.876680495	0.307749283268952
208021.536949558	0.307453956333794
207840.249958678	0.306386035902831
207909.177981199	0.307281721590362
207681.01115815	0.305827147714627
207964.358677578	0.304977598681165
207288.779786047	0.306445978431573
207794.884163829	0.304986343576379
208044.566827805	0.305562386069158
207665.921965404	0.304698911237198
208148.741490598	0.306460049932901
207629.404662739	0.304916197782615
207923.219337918	0.30739190846462
207967.281542763	0.306350855345915
207912.024456646	0.304591847192366
207779.55590011	0.306062576376128
207857.03719111	0.306182210917806
208264.473902725	0.306714401651002
207935.507438005	0.30551242898043
208000.699354584	0.307919353944758
207632.747470017	0.306302830167931
207855.364322575	0.305654221789783
208072.279928443	0.306538786577542
207854.083602598	0.304932625440185
207769.053986526	0.307313440795263
207984.760748327	0.306723315635381
207548.495928025	0.305481362620388
207896.952847897	0.307264832226622
208108.117652409	0.306649355686784
208002.082052918	0.306567709633839
207948.435692258	0.305733927338995
207595.42687321	0.306622487318799
207746.608541967	0.304745787420322
208027.635273017	0.305640563012662
207739.282326002	0.306284853968362
207821.784961818	0.305181735572329
207926.204237987	0.305914508271706
207837.261281558	0.30494285051303
207786.73450447	0.305188566550774
207619.502395787	0.304811170765057
207837.196569314	0.306205788152514
208103.904997038	0.306990826934049
208031.424118877	0.30699621804874
207842.729401066	0.307089219153572
207921.318502241	0.304093500954689
208172.713484217	0.307106525424046
207557.523692789	0.306291367365262
207805.099611126	0.307461592853659
207721.956617828	0.305744137931395
207639.375037096	0.306690959475215
207941.630295229	0.307726529453622
207785.300729954	0.306982304168669
207935.908810804	0.30689583484797
207940.728547515	0.307501535401485
207681.01115815	0.305827147714627
207951.148617054	0.3049932885407
207288.779786047	0.306445978431573
207934.87694845	0.303837985861144
208044.566827805	0.305562386069158
207665.921965404	0.304698911237198
208000.278106212	0.305528211914863
207630.044646638	0.30492108394842
207977.90926869	0.30707890033296
207989.664598164	0.307083575461333
207928.047323509	0.304586050047737
207779.55590011	0.306062576376128
207857.03719111	0.306182210917806
208264.473902725	0.306714401651002
207961.024579194	0.305236335740225
208000.699354584	0.307919353944758
207885.311431791	0.306678750971473
207855.098390522	0.305570288575626
208072.279928443	0.306538786577542
207952.658245072	0.304327446162404
207769.053986526	0.307313440795263
207984.760748327	0.306723315635381
207543.514441356	0.305034405046329
207896.952847897	0.307264832226622
208108.117652409	0.306649355686784
207921.959177144	0.306391840968786
207906.273710961	0.305579462881594
207595.42687321	0.306622487318799
207759.533408058	0.305345903336474
208027.635273017	0.305640563012662
207717.107861465	0.305518744127204
207821.784961818	0.305181735572329
207957.910316596	0.306031005639167
207815.222233214	0.305067580454688
207794.128447464	0.305337614723076
207619.502395787	0.304811170765057
207837.196569314	0.306205788152514
208103.904997038	0.306990826934049
208031.424118877	0.30699621804874
207726.289960215	0.307282209822392
207921.318502241	0.304093500954689
208091.190095411	0.30671923230614
207557.523692789	0.306291367365262
207805.099611126	0.307461592853659
207753.249330002	0.306355806141544
207639.375037096	0.306690959475215
207896.723244865	0.307437151627628
207785.300729954	0.306982304168669
208070.633175717	0.307003994982773
207940.728547515	0.307501535401485
207681.01115815	0.305827147714627
208039.723632462	0.305927779681896
207288.779786047	0.306445978431573
207926.995149472	0.30363428882521
208025.784114623	0.305926987916621
207665.921965404	0.304698911237198
208000.278106212	0.305528211914863
207630.044646638	0.30492108394842
207952.410222276	0.307534093063932
207989.664598164	0.307083575461333
207928.047323509	0.304586050047737
207779.55590011	0.306062576376128
207923.040322867	0.306748331715916
208264.473902725	0.306714401651002
207961.024579194	0.305236335740225
208000.699354584	0.307919353944758
208022.403419595	0.307477504462359
207855.098390522	0.305570288575626
208072.279928443	0.306538786577542
207952.658245072	0.304327446162404
207829.518951306	0.306549374886291
207909.280915309	0.306403543037294
207543.514441356	0.305034405046329
207896.952847897	0.307264832226622
208108.117652409	0.306649355686784
207900.287211681	0.306125546538368
207901.540140583	0.306046993818298
207595.42687321	0.306622487318799
207770.20829869	0.305280479445666
207938.769517432	0.305595823070116
207717.107861465	0.305518744127204
207644.665982304	0.305439748890474
207869.960157872	0.307074741653206
207815.222233214	0.305067580454688
207794.128447464	0.305337614723076
207619.502395787	0.304811170765057
207821.510555014	0.306348013886255
208103.904997038	0.306990826934049
208031.424118877	0.30699621804874
207760.10751391	0.306507887250823
207936.424455614	0.304387951500351
208091.190095411	0.30671923230614
207768.440808505	0.30655505332342
207805.099611126	0.307461592853659
207684.384275236	0.30594838281403
207507.016420603	0.305790572347825
207896.723244865	0.307437151627628
207785.300729954	0.306982304168669
208181.890224079	0.306914103965693
207813.288373821	0.305841604931392
207765.258798716	0.306170092452894
208039.723632462	0.305927779681896
207288.779786047	0.306445978431573
207926.995149472	0.30363428882521
208025.784114623	0.305926987916621
207665.921965404	0.304698911237198
207965.00526407	0.305490078470672
207899.466243658	0.3058950643368
207952.410222276	0.307534093063932
207985.486889273	0.306914240900791
207920.273820256	0.305338899901325
207875.539755258	0.303864828241611
207824.471204799	0.308305421102984
208149.051399456	0.306869458137892
207961.024579194	0.305236335740225
208000.699354584	0.307919353944758
208012.85158761	0.307262597540119
207855.098390522	0.305570288575626
207928.112014931	0.305916210564581
207952.658245072	0.304327446162404
207839.548484711	0.306568285539344
207909.280915309	0.306403543037294
207569.335297895	0.305351954382331
207725.815182826	0.307745546907501
207857.445985889	0.305924534236296
207900.287211681	0.306125546538368
207901.540140583	0.306046993818298
207595.42687321	0.306622487318799
207795.525343562	0.305822113728744
207938.769517432	0.305595823070116
207717.107861465	0.305518744127204
207644.665982304	0.305439748890474
207869.960157872	0.307074741653206
207815.222233214	0.305067580454688
207883.882505092	0.305126539998502
207747.796550369	0.304979247056098
207775.914372554	0.306557111342803
207942.497168521	0.306129427343219
208016.352775041	0.306962605036773
207760.10751391	0.306507887250823
207936.424455614	0.304387951500351
208091.190095411	0.30671923230614
207768.440808505	0.30655505332342
207805.099611126	0.307461592853659
207684.384275236	0.30594838281403
207507.016420603	0.305790572347825
207916.831586824	0.306862672426404
207785.300729954	0.306982304168669
208181.890224079	0.306914103965693
207813.288373821	0.305841604931392
207751.223897262	0.305601319351396
207963.262002687	0.305919854041317
207288.779786047	0.306445978431573
207848.531038547	0.304640453441542
208025.784114623	0.305926987916621
207848.817977689	0.305567795221142
207965.00526407	0.305490078470672
207899.466243658	0.3058950643368
207952.410222276	0.307534093063932
207985.486889273	0.306914240900791
207920.273820256	0.305338899901325
207875.539755258	0.303864828241611
207824.471204799	0.308305421102984
207765.689597988	0.305865944569957
207690.450854434	0.306262207045098
207997.821384845	0.308066228935731
208065.524409092	0.307327479047792
207793.143718056	0.305551381441215
208045.364982979	0.306797640200154
207952.658245072	0.304327446162404
207836.703836358	0.306520912626237
207909.280915309	0.306403543037294
207569.335297895	0.305351954382331
207725.815182826	0.307745546907501
207795.718635141	0.305981135751818
207962.145820288	0.304346977433357
207904.440848095	0.305209848603547
207717.663676913	0.307520638542166
207795.525343562	0.305822113728744
207926.487346535	0.306717482472316
207773.406884736	0.305694794635735
207644.665982304	0.305439748890474
207867.166370034	0.306972297459702
207850.21715917	0.305330648975226
207791.764648309	0.303959203337051
207747.796550369	0.304979247056098
207775.914372554	0.306557111342803
207970.518103222	0.306282040156452
208016.352775041	0.306962605036773
207760.10751391	0.306507887250823
207936.424455614	0.304387951500351
208091.190095411	0.30671923230614
207768.440808505	0.30655505332342
207976.849992267	0.30737314468185
207684.384275236	0.30594838281403
207507.016420603	0.305790572347825
207855.468828977	0.306670855392343
207880.02817671	0.305828922484334
208181.890224079	0.306914103965693
207813.288373821	0.305841604931392
207700.902672592	0.305693231602654
207963.262002687	0.305919854041317
207288.779786047	0.306445978431573
207848.531038547	0.304640453441542
208053.810437418	0.306914665965762
207832.654910564	0.305808457841402
207965.00526407	0.305490078470672
207899.466243658	0.3058950643368
207952.410222276	0.307534093063932
207997.411915802	0.306945766333404
207920.273820256	0.305338899901325
207875.539755258	0.303864828241611
207812.448476147	0.307333533984012
207765.689597988	0.305865944569957
207690.450854434	0.306262207045098
207997.821384845	0.308066228935731
208023.340078624	0.307142403955934
207793.143718056	0.305551381441215
208039.541646612	0.306668832049714
207868.107248713	0.306951281957366
207836.703836358	0.306520912626237
207909.611382255	0.306404500063993
207569.335297895	0.305351954382331
207853.548708364	0.306981604749975
207795.718635141	0.305981135751818
207962.145820288	0.304346977433357
207904.440848095	0.305209848603547
207946.611185091	0.30739350897327
207813.903693581	0.305927903868725
207900.919317877	0.30671721083264
207777.654254511	0.305600598698582
207717.898152529	0.305739791998578
207853.495097094	0.30691299289629
207850.21715917	0.305330648975226
207777.175079144	0.303802567214144
207750.666074503	0.305059420981952
207775.914372554	0.306557111342803
207970.518103222	0.306282040156452
208016.352775041	0.306962605036773
207826.117732159	0.306462238861638
207936.424455614	0.304387951500351
208091.190095411	0.30671923230614
207768.440808505	0.30655505332342
207856.968549385	0.308719958950221
207685.01635754	0.305981080440907
207852.706816725	0.306360697347385
207813.015933293	0.306018104829927
207852.533548429	0.305691246364545
208181.890224079	0.306914103965693
207813.288373821	0.305841604931392
207666.270859284	0.305598355144607
208085.245530864	0.306555648744952
207288.779786047	0.306445978431573
207848.531038547	0.304640453441542
207963.540072389	0.306752573901337
207811.851964377	0.306374435032206
208100.15604675	0.305109994314306
207899.466243658	0.3058950643368
207946.30407223	0.307574305184225
207997.411915802	0.306945766333404
207920.273820256	0.305338899901325
207875.539755258	0.303864828241611
207812.448476147	0.307333533984012
207765.689597988	0.305865944569957
207690.450854434	0.306262207045098
207997.821384845	0.308066228935731
207990.062711358	0.30680731964517
207793.143718056	0.305551381441215
207999.487710456	0.305978751431657
207875.197352367	0.306283746258497
207836.703836358	0.306520912626237
207905.392406159	0.306389573629544
207569.335297895	0.305351954382331
207847.058015392	0.306617164715317
207795.718635141	0.305981135751818
207962.145820288	0.304346977433357
207884.112696116	0.305044158020156
207841.294809635	0.306275929416163
207783.313213674	0.305775572258416
207903.324880324	0.306559397650219
207843.807466286	0.305870436305257
207717.898152529	0.305739791998578
207853.495097094	0.30691299289629
207850.21715917	0.305330648975226
207755.951722513	0.303960781374263
207765.152073789	0.304997405289713
207890.935988013	0.30732207216779
208194.573433888	0.306771350782747
207938.192781429	0.306683782832429
207826.117732159	0.306462238861638
207921.673853767	0.304755899876555
208091.190095411	0.30671923230614
207791.039851494	0.306650158366671
207856.968549385	0.308719958950221
207685.01635754	0.305981080440907
207730.073822152	0.304770604107293
207813.015933293	0.306018104829927
207852.533548429	0.305691246364545
208262.974094237	0.307006464141672
207813.288373821	0.305841604931392
207685.287099603	0.305629818718301
208100.209801843	0.306676720763896
207288.779786047	0.306445978431573
207851.604635294	0.30604754197823
207963.540072389	0.306752573901337
207812.121890443	0.30627430708203
208100.15604675	0.305109994314306
207911.497874051	0.305597902000369
207944.681087492	0.307050863476175
208101.631858945	0.307510311937686
207923.961064367	0.30565555011945
207875.539755258	0.303864828241611
207812.448476147	0.307333533984012
207765.689597988	0.305865944569957
207690.450854434	0.306262207045098
207995.918726097	0.307757506732329
208006.51861685	0.306897217931787
207748.615655445	0.304321360852311
208114.724279783	0.306058927716317
207870.269571017	0.306300606601298
207802.201967395	0.306011224172487
207927.683980417	0.306817394053606
207569.335297895	0.305351954382331
207847.058015392	0.306617164715317
207741.357174667	0.306629986556948
207962.145820288	0.304346977433357
207884.112696116	0.305044158020156
207866.451927548	0.30577665200841
207783.313213674	0.305775572258416
207814.226144516	0.306165571860966
207843.807466286	0.305870436305257
207494.111154177	0.305500937215363
207853.495097094	0.30691299289629
207850.21715917	0.305330648975226
207755.951722513	0.303960781374263
207823.781445651	0.305242932212974
207890.935988013	0.30732207216779
208194.573433888	0.306771350782747
207938.192781429	0.306683782832429
207826.117732159	0.306462238861638
207915.945897529	0.305229854370583
208059.013222011	0.306638131711218
207777.861414317	0.305640079266729
207889.907944537	0.308093150097663
207690.827992366	0.305968930118329
207732.069843436	0.304722243242206
207775.917111189	0.30519794724613
207852.533548429	0.305691246364545
208032.943649628	0.306383034290932
207813.288373821	0.305841604931392
207685.287099603	0.305629818718301
208100.209801843	0.306676720763896
207490.732329713	0.306175612057293
207837.577825092	0.306263330293777
207961.450934854	0.306748160136964
207819.192337527	0.306369246831291
208100.15604675	0.305109994314306
207911.497874051	0.305597902000369
208000.653730766	0.306768414145994
208101.200724856	0.306809098900827
207936.390459542	0.305842488557557
207875.539755258	0.303864828241611
207965.977598757	0.306983104831799
207764.122293908	0.30585673924669
207690.450854434	0.306262207045098
207974.132895219	0.306876738845344
208121.057288703	0.308045209321716
207748.615655445	0.304321360852311
208114.724279783	0.306058927716317
207877.787896232	0.306664276414854
207803.410564909	0.30594204246126
207927.683980417	0.306817394053606
207569.335297895	0.305351954382331
207768.744202057	0.306780493733399
207741.357174667	0.306629986556948
207962.145820288	0.304346977433357
208072.67827857	0.304488719220507
207866.451927548	0.30577665200841
207776.710935936	0.305912357856885
207815.832713699	0.306720585243872
207883.598411949	0.305932834466574
207494.111154177	0.305500937215363
207853.495097094	0.30691299289629
207893.923912293	0.305768710421681
207755.951722513	0.303960781374263
207818.077090523	0.305153987653026
207909.819587217	0.306369161897827
208194.573433888	0.306771350782747
207882.154520731	0.306528671972649
207894.590007923	0.306582354589453
207943.251568781	0.305251021397258
208059.013222011	0.306638131711218
207851.584605802	0.307254124880101
207889.907944537	0.308093150097663
207690.827992366	0.305968930118329
207690.009987378	0.304511108618234
207831.956209802	0.304500126116623
207927.758283511	0.30686418016856
208032.943649628	0.306383034290932
207813.288373821	0.305841604931392
207685.287099603	0.305629818718301
208094.905735386	0.306653563016367
207490.732329713	0.306175612057293
207837.577825092	0.306263330293777
207961.450934854	0.306748160136964
207821.872607177	0.306353806126774
208100.15604675	0.305109994314306
207915.725411356	0.305562574877305
208000.653730766	0.306768414145994
208101.200724856	0.306809098900827
207936.390459542	0.305842488557557
207875.539755258	0.303864828241611
207972.473654551	0.306831243867732
207756.724627494	0.304378209747333
207869.802240689	0.306583817136675
207952.12456248	0.306804652793284
208121.057288703	0.308045209321716
207748.615655445	0.304321360852311
208114.724279783	0.306058927716317
207877.787896232	0.306664276414854
207595.216106665	0.305375061171127
208028.259705859	0.306812585923929
207615.269673866	0.305476085568321
207768.744202057	0.306780493733399
207741.357174667	0.306629986556948
207842.112818223	0.304642924009382
207850.330719994	0.304641162585784
207866.451927548	0.30577665200841
207776.710935936	0.305912357856885
207815.832713699	0.306720585243872
207880.391067777	0.304834674554973
207675.467548876	0.305622400030916
207853.495097094	0.30691299289629
207720.752866252	0.305003472987878
207755.951722513	0.303960781374263
207911.480237825	0.305622858453639
207866.783140363	0.306131381052462
208194.573433888	0.306771350782747
207882.154520731	0.306528671972649
207894.590007923	0.306582354589453
207944.73968942	0.305278357561558
208059.013222011	0.306638131711218
207851.584605802	0.307254124880101
207889.907944537	0.308093150097663
207690.827992366	0.305968930118329
207661.080816393	0.304752541618232
207831.956209802	0.304500126116623
207947.935526657	0.307443487643181
208032.943649628	0.306383034290932
207745.390270781	0.305841117559142
207714.387769141	0.306031047761432
208094.905735386	0.306653563016367
207490.732329713	0.306175612057293
207837.577825092	0.306263330293777
207961.450934854	0.306748160136964
207801.99846516	0.305751589393057
208100.15604675	0.305109994314306
207921.269896999	0.305686527912789
208000.653730766	0.306768414145994
208101.200724856	0.306809098900827
207936.390459542	0.305842488557557
207875.539755258	0.303864828241611
208018.979941837	0.307211211866765
207718.891294055	0.304095366190687
207954.867981085	0.307023632434852
207741.05552306	0.307133475747835
208121.057288703	0.308045209321716
207769.743831115	0.303804119562254
207986.162939324	0.305738263650092
208095.772435951	0.306719063627051
207661.416104095	0.30556230179564
208028.259705859	0.306812585923929
207754.582568778	0.306094922451337
207827.446551615	0.306785544590947
207741.357174667	0.306629986556948
207876.063512003	0.305067074058612
207857.855697759	0.304620122125234
207866.451927548	0.30577665200841
207734.40938529	0.305713799605341
207815.832713699	0.306720585243872
207880.391067777	0.304834674554973
207675.467548876	0.305622400030916
207950.237576958	0.307489049542277
207720.752866252	0.305003472987878
207723.119768693	0.303734614072496
207911.480237825	0.305622858453639
207866.783140363	0.306131381052462
208194.573433888	0.306771350782747
207882.154520731	0.306528671972649
207884.053500555	0.3069361373339
207944.73968942	0.305278357561558
207968.751095628	0.305857891210928
207958.916280453	0.306985886087119
207843.255403454	0.307116496892094
207680.107819675	0.305980003152339
207593.710428629	0.305340557345923
207829.069406554	0.304383468550709
207931.107497809	0.307410414767369
207927.127939411	0.306485234992256
207752.287159249	0.305734277980887
207714.387769141	0.306031047761432
208122.696472344	0.306760236673457
207490.732329713	0.306175612057293
207837.577825092	0.306263330293777
207961.450934854	0.306748160136964
207846.954875395	0.305690347469597
208097.641237227	0.305157626197613
207921.269896999	0.305686527912789
208000.653730766	0.306768414145994
208101.200724856	0.306809098900827
207936.390459542	0.305842488557557
207875.539755258	0.303864828241611
208018.979941837	0.307211211866765
207718.891294055	0.304095366190687
207954.867981085	0.307023632434852
207806.228782514	0.305245437440317
208121.057288703	0.308045209321716
207769.743831115	0.303804119562254
208111.017022856	0.306689300816841
208097.432457395	0.30671092926191
207576.62449495	0.304390031947242
208028.259705859	0.306812585923929
207827.507452901	0.306228324487256
207887.320028182	0.306084205824378
207733.896309444	0.305788245194943
207876.063512003	0.305067074058612
207857.855697759	0.304620122125234
207866.451927548	0.30577665200841
207818.867612801	0.307006131355437
207851.735291123	0.306780769553054
207880.391067777	0.304834674554973
207675.467548876	0.305622400030916
208235.925963123	0.30912584012727
207720.752866252	0.305003472987878
207925.305404954	0.305036936207726
207911.480237825	0.305622858453639
207812.538010573	0.306095667419229
208194.573433888	0.306771350782747
207882.154520731	0.306528671972649
207798.273809975	0.306395870942769
208012.591705394	0.30617489518055
207968.751095628	0.305857891210928
207958.916280453	0.306985886087119
207838.638665775	0.307383162377599
207613.665245061	0.305821110022304
207678.62900391	0.305325510403514
207829.069406554	0.304383468550709
207931.107497809	0.307410414767369
207927.127939411	0.306485234992256
207702.185748125	0.305430800271977
207707.144655784	0.306074234022268
208122.696472344	0.306760236673457
207585.117376715	0.305775705641284
207823.428884629	0.307127898532475
207911.855440773	0.305862250682105
207892.546929259	0.306010136929711
208097.641237227	0.305157626197613
207921.269896999	0.305686527912789
208067.342948637	0.306802868933965
208101.200724856	0.306809098900827
207939.152001276	0.305847186284619
207875.539755258	0.303864828241611
208018.979941837	0.307211211866765
207718.891294055	0.304095366190687
207954.867981085	0.307023632434852
207806.228782514	0.305245437440317
208121.057288703	0.308045209321716
207769.743831115	0.303804119562254
208069.87211613	0.306195781158477
208134.722757585	0.306791461890976
207703.239301977	0.305358942744683
208028.259705859	0.306812585923929
207827.507452901	0.306228324487256
207903.671740529	0.305701138302489
207733.896309444	0.305788245194943
207861.436289572	0.305076026457111
207857.855697759	0.304620122125234
207800.248874161	0.306002767597785
207755.420220065	0.307441167217834
207585.809723292	0.306856359839103
207832.691392038	0.304619869754166
207834.985615903	0.305622709873183
208235.925963123	0.30912584012727
207720.752866252	0.305003472987878
207917.39481591	0.304887456764455
207822.061521861	0.305685442776707
207812.538010573	0.306095667419229
208194.573433888	0.306771350782747


==> pbU_chainNu_plate.dat <==
0.302		0.00117647058823529
0.302238	0.000392156862745098
0.302476	0.000392156862745098
0.302714	0.00705882352941176
0.302952	0.00117647058823529
0.30319		0
0.303428	0.00196078431372549
0.303666	0.00745098039215686
0.303904	0.00745098039215686
0.304142	0.00980392156862745
0.30438		0.0207843137254902
0.304618	0.0337254901960784
0.304856	0.0525490196078431
0.305094	0.0462745098039216
0.305332	0.0749019607843137
0.30557		0.0850980392156863
0.305808	0.103137254901961
0.306046	0.0937254901960784
0.306284	0.0941176470588235
0.306522	0.0925490196078431
0.30676		0.0894117647058824
0.306998	0.0584313725490196
0.307236	0.0388235294117647
0.307474	0.0247058823529412
0.307712	0.0282352941176471
0.30795		0.0101960784313725
0.308188	0.00980392156862745
0.308426	0.00392156862745098
0.308664	0.00156862745098039
0.308902	0.00117647058823529
0.30914		0.00117647058823529

==> sbU_chainE.dat <==
0.598168429212936
0.62885561658389
0.40768495142219
0.437250067591493
0.322313719757877
0.675330023050912
0.608299601616541
0.471921803436913
0.471546454784714
0.498486036065621
0.711341705759687
0.520870614559912
0.550028239425756
0.459600269851105
0.470916881848388
0.546675612429094
0.63335303493576
0.597029290656925
0.593989351977261
0.431215886854261
0.595799398290097
0.559306533409689
0.513451348489515
0.703446514592913
0.567090698700939
0.49029210815087
0.288414608183498
0.794213982920849
0.431654184831662
0.34556814201944
0.628253435949295
0.499369561513149
0.499323734050033
0.430163728295499
0.483510435999349
0.545134187694524
0.520589326538102
0.578503629880542
0.309873804592083
0.569963523627665
0.617221456478934
0.565570646993199
0.635326556370551
0.511859628274238
0.4572194515185
0.460453955381052
0.358670844858053
0.758572695866526
0.55401707656907
0.406694394420108
0.53943175451098
0.315148428234946
0.358841648935246
0.77038202524739
0.497634035171752
0.569165325360305
0.538246918611098
0.662585470733537
0.443411825182358
0.659618754607992
0.581714931365236
0.436162706130008
0.81746655238454
0.677916818978706
0.49146499298409
0.502628571017829
0.539814975809974
0.5125797432908
0.667410430833337
0.435725439026942
0.674374572487728
0.59732851754242
0.409569682664279
0.448555426418214
0.621671451618146
0.46981741075277
0.517145084121423
0.562899863584257
0.44466924083682
0.419979100163701
0.487403329121941
0.628216303220969
0.534310923165067
0.365033426156928
0.334205806419516
0.592363999962433
0.482977644071667
0.629313940786677
0.454388841749146
0.526800205986
0.522307385511651
0.45505849311953
0.605917535814129
0.618592938479305
0.506150445501198
0.655349779011045
0.466773866991298
0.598490656014708
0.645027201007168
0.542778464972077
0.582073994535549
0.628979250377157
0.399491836888766
0.673170063089184
0.322313719757877
0.675330023050912
0.70230462293811
0.471921803436913
0.471546454784714
0.498486036065621
0.711341705759687
0.555068187782932
0.625697399241549
0.459600269851105
0.460551072795606
0.555421104389166
0.626177734604596
0.597384086327114
0.486388005291132
0.431215886854261
0.595799398290097
0.559306533409689
0.454692534464122
0.54655213830086
0.540504212508354
0.448755256525094
0.288414608183498
0.794213982920849
0.431654184831662
0.34556814201944
0.652764174165566
0.538310195970631
0.558845325077548
0.430163728295499
0.483510435999349
0.545134187694524
0.520589326538102
0.510617014690997
0.501153228213972
0.569963523627665
0.617221456478934
0.565570646993199
0.635326556370551
0.628148131589078
0.4572194515185
0.460453955381052
0.358670844858053
0.643503295216418
0.55401707656907
0.406694394420108
0.53943175451098
0.595533744804038
0.358841648935246
0.77038202524739
0.552562986168821
0.610036915899676
0.538246918611098
0.646417367560233
0.443411825182358
0.659618754607992
0.582407399840116
0.436162706130008
0.81746655238454
0.511169736804479
0.49146499298409
0.502628571017829
0.448478331801341
0.5125797432908
0.821566906480195
0.606205422742956
0.674374572487728
0.571048701585955
0.409569682664279
0.381083095045321
0.621671451618146
0.46981741075277
0.517145084121423
0.561671994158707
0.476608721481103
0.419979100163701
0.487403329121941
0.532448013336714
0.534310923165067
0.365033426156928
0.334205806419516
0.576451417528647
0.482977644071667
0.629313940786677
0.561675001500484
0.555975109450676
0.522307385511651
0.45505849311953
0.605917535814129
0.618592938479305
0.46490942153772
0.539951885000783
0.604073720651674
0.607479449276092
0.645027201007168
0.542778464972077
0.582073994535549
0.628979250377157
0.399491836888766
0.673170063089184
0.322313719757877
0.675330023050912
0.568452639875035
0.558394827416542
0.471546454784714
0.498486036065621
0.711341705759687
0.555068187782932
0.589412660626354
0.459600269851105
0.460551072795606
0.61511209048963
0.653346909474876
0.560853700156939
0.486388005291132
0.439848951993061
0.569013291424153
0.585961691656299
0.454692534464122
0.481996213741149
0.517630420757161
0.740549607763252
0.288414608183498
0.749185540251933
0.431654184831662
0.34556814201944
0.652764174165566
0.538310195970631
0.583016422532192
0.430163728295499
0.453175286752536
0.545134187694524
0.520589326538102
0.445862836319286
0.501153228213972
0.569963523627665
0.49096177776717
0.565570646993199
0.635326556370551
0.628148131589078
0.4572194515185
0.525253532387816
0.358670844858053
0.499799908064601
0.55401707656907
0.406694394420108
0.53943175451098
0.595533744804038
0.358841648935246
0.77038202524739
0.552562986168821
0.610036915899676
0.538246918611098
0.646417367560233
0.443411825182358
0.578557743838635
0.582407399840116
0.601125618301534
0.81746655238454
0.511169736804479
0.49146499298409
0.502628571017829
0.448478331801341
0.503583603400518
0.556594097412289
0.606205422742956
0.674374572487728
0.50125081280674
0.659428985414561
0.381083095045321
0.621671451618146
0.490197351904242
0.517145084121423
0.572270624747515
0.476608721481103
0.407949299113703
0.412364913999727
0.531344615884927
0.445391025119349
0.365033426156928
0.334205806419516
0.628219799196105
0.482977644071667
0.649287880435923
0.574062518343477
0.571341076732473
0.408879114865452
0.45505849311953
0.605917535814129
0.618592938479305
0.46490942153772
0.544890030155153
0.541368932802804
0.607479449276092
0.645027201007168
0.547922153924803
0.582073994535549
0.628979250377157
0.507361546213138
0.673170063089184
0.395786368845523
0.675330023050912
0.565534211051806
0.574932152008696
0.471546454784714
0.482740903850725
0.711341705759687
0.68805658451885
0.442744821560693
0.43522089255434
0.460551072795606
0.556856240433076
0.653346909474876
0.665499685111953
0.426295099744792
0.439848951993061
0.569013291424153
0.515531958560542
0.454692534464122
0.481996213741149
0.452918403194998
0.717058211424645
0.478252382639621
0.645663412436863
0.459827940194235
0.332863632385062
0.652764174165566
0.538310195970631
0.678099108028888
0.430163728295499
0.549688071670707
0.547700316750242
0.520589326538102
0.365474006515764
0.501153228213972
0.738630741243126
0.49096177776717
0.565570646993199
0.782346023558383
0.628148131589078
0.4572194515185
0.478420565481577
0.358670844858053
0.544951714389286
0.489818430254066
0.399923469284212
0.538363981932743
0.584845049898293
0.358841648935246
0.77038202524739
0.552562986168821
0.478083217771974
0.538246918611098
0.646417367560233
0.443411825182358
0.578557743838635
0.582407399840116
0.551580246989246
0.81746655238454
0.511169736804479
0.640604468001814
0.502628571017829
0.448478331801341
0.507597923115774
0.556594097412289
0.606205422742956
0.674374572487728
0.50125081280674
0.790020107677041
0.381083095045321
0.809218904205229
0.548615779221186
0.6890789793957
0.469440213544053
0.460651219589776
0.476499784650663
0.429936792517844
0.531344615884927
0.318371598717739
0.365033426156928
0.334205806419516
0.6968208698362
0.549974937994046
0.649287880435923
0.5655771100044
0.571341076732473
0.393282409415379
0.410697766973413
0.58679275071402
0.497391805607078
0.46490942153772
0.544890030155153
0.555784087406061
0.607479449276092
0.645027201007168
0.547922153924803
0.62188803000677
0.628979250377157
0.507361546213138
0.673170063089184
0.395786368845523
0.427010562430314
0.565534211051806
0.574932152008696
0.493204173699244
0.482740903850725
0.711341705759687
0.68805658451885
0.440564819390498
0.43522089255434
0.496753713067155
0.494814855810648
0.609702329020392
0.665499685111953
0.486280604875176
0.439848951993061
0.572373375182755
0.515531958560542
0.454692534464122
0.481996213741149
0.439419529532703
0.717058211424645
0.478252382639621
0.645663412436863
0.465908146780631
0.332863632385062
0.733030990995455
0.538310195970631
0.722334693381867
0.430163728295499
0.595859195434399
0.547700316750242
0.520589326538102
0.423799128500037
0.494856858825131
0.583601222314057
0.517229677892456
0.565570646993199
0.630707832087006
0.628148131589078
0.465672659952387
0.461625913355579
0.358670844858053
0.544951714389286
0.459632444472653
0.399923469284212
0.534083861831853
0.591493025733101
0.358841648935246
0.77038202524739
0.559433288596127
0.505048969991637
0.538246918611098
0.646417367560233
0.443317796233322
0.587319295382411
0.598477694682522
0.551580246989246
0.81746655238454
0.556183821005447
0.640604468001814
0.502628571017829
0.423067410182439
0.507597923115774
0.559258309310378
0.605741799113749
0.674374572487728
0.50125081280674
0.790020107677041
0.383302424140794
0.809218904205229
0.548615779221186
0.523602826455137
0.469440213544053
0.460651219589776
0.476499784650663
0.429936792517844
0.531344615884927
0.318371598717739
0.554835156463041
0.334205806419516
0.696640627257716
0.549974937994046
0.463617497397388
0.594293731414455
0.571341076732473
0.393282409415379
0.410697766973413
0.58679275071402
0.508415179431826
0.496904302295691
0.66083585001657
0.571536285814989
0.607479449276092
0.525284909436302
0.452116043207749
0.62188803000677
0.586146315473439
0.507361546213138
0.673170063089184
0.371467683324944
0.427010562430314
0.565534211051806
0.56961213758817
0.570388929808617
0.539521174059954
0.646682562895057
0.68805658451885
0.440564819390498
0.43522089255434
0.506618360184601
0.494814855810648
0.609702329020392
0.665499685111953
0.465804963372529
0.457995183339293
0.473657146046151
0.515531958560542
0.454692534464122
0.516857684240619
0.439419529532703
0.717058211424645
0.466187815311947
0.604425617199566
0.460566829595088
0.754924950369423
0.733030990995455
0.632365045697548
0.722334693381867
0.430163728295499
0.578254866259791
0.692908644228694
0.500683893513518
0.314175199282351
0.385068496901221
0.583601222314057
0.531815022387436
0.565570646993199
0.630707832087006
0.709268035876059
0.465672659952387
0.461625913355579
0.358670844858053
0.52040307241937
0.407920638047989
0.558048013820641
0.534083861831853
0.4802771989176
0.358841648935246
0.77038202524739
0.541178858252475
0.505048969991637
0.680563302620783
0.646417367560233
0.445757442952899
0.587319295382411
0.598477694682522
0.551580246989246
0.81746655238454
0.477281996125257
0.640604468001814
0.498603592958788
0.423067410182439
0.507597923115774
0.559258309310378
0.605741799113749
0.674374572487728
0.544871863468331
0.580406648065973
0.383302424140794
0.809218904205229
0.54264068540959
0.567186648924454
0.62499441075916
0.460542196061141
0.516032720264864
0.429936792517844
0.531344615884927
0.318371598717739
0.554835156463041
0.334205806419516
0.696640627257716
0.395434632135198
0.542793170325144
0.594293731414455
0.529648194028594
0.393282409415379
0.410697766973413
0.571595410547637
0.499946922320995
0.46897910985709
0.66083585001657
0.571496399032128
0.604886993695487
0.525284909436302
0.357632062723699
0.62188803000677
0.586146315473439
0.556103348973777
0.673170063089184
0.371467683324944
0.427010562430314
0.525057990151673
0.56961213758817
0.570388929808617
0.520992454783035
0.646682562895057
0.68805658451885
0.440564819390498
0.43522089255434
0.506618360184601
0.420097820530576
0.556436452763994
0.75253915268282
0.478499002502583
0.431368424779541
0.473657146046151
0.597083639673858
0.587906371880009
0.51559112741833
0.439419529532703
0.717058211424645
0.54227629359368
0.604425617199566
0.460566829595088
0.754924950369423
0.535029850312485
0.632365045697548
0.722334693381867
0.430163728295499
0.578254866259791
0.692908644228694
0.519689903948208
0.314175199282351
0.385068496901221
0.59484479290313
0.520271801436219
0.56444061876327
0.630707832087006
0.709268035876059
0.465672659952387
0.461625913355579
0.358670844858053
0.548103131698069
0.437418816363706
0.691165051682281
0.520665449914503
0.553835099018938
0.523934655347151
0.77038202524739
0.541178858252475
0.505048969991637
0.680563302620783
0.646417367560233
0.445757442952899
0.587319295382411
0.545430365114831
0.617552033683361
0.81746655238454
0.518123383038175
0.640604468001814
0.498603592958788
0.423067410182439
0.554948697162757
0.52856905335584
0.447672987667139
0.674374572487728
0.435252298898996
0.573332250693144
0.383302424140794
0.809218904205229
0.57746074011068
0.567186648924454
0.62499441075916
0.460542196061141
0.586315239174381
0.429936792517844
0.420346593729402
0.318371598717739
0.620163176009486
0.334205806419516
0.696640627257716
0.395434632135198
0.409207567100448
0.594293731414455
0.529648194028594
0.551082381238571
0.410697766973413
0.635503388215685
0.539179383402343
0.46897910985709
0.66083585001657
0.476960772967346
0.565770022790941
0.597270242161954
0.597835515115652
0.62188803000677
0.592843716978044
0.556103348973777
0.673170063089184
0.409103081012566
0.427010562430314
0.525057990151673
0.666041236286399
0.570388929808617
0.520992454783035
0.646682562895057
0.45444973344613
0.447645786762595
0.43522089255434
0.454731518644653
0.417345739835432
0.53795833368591
0.75253915268282
0.478499002502583
0.431368424779541
0.473657146046151
0.597083639673858
0.587906371880009
0.479217801675551
0.406594506497857
0.717058211424645
0.552969750048961
0.606248146158453
0.460566829595088
0.754924950369423
0.535029850312485
0.596069233285667
0.73531154082064
0.430163728295499
0.578254866259791
0.769776062860806
0.349335414236994
0.314175199282351
0.497385016826955
0.59484479290313
0.520271801436219
0.56624062610279
0.630707832087006
0.709268035876059
0.478682846014122
0.461625913355579
0.358670844858053
0.548103131698069
0.398559694823256
0.691165051682281
0.494528233135996
0.553835099018938
0.523934655347151
0.77038202524739
0.541178858252475
0.505048969991637
0.680563302620783
0.656190098079085
0.445757442952899
0.657678424345139
0.545430365114831
0.617552033683361
0.81746655238454
0.550791334381244
0.640604468001814
0.498603592958788
0.504622171540328
0.554948697162757
0.622457885996983
0.447672987667139
0.674374572487728
0.524983303691144
0.573332250693144
0.383302424140794
0.809218904205229
0.654825587481194
0.567186648924454
0.62499441075916
0.460542196061141
0.524239770169898
0.553348142338828
0.420346593729402
0.423623725237906
0.620163176009486
0.393418859895822
0.613835824640517
0.395434632135198
0.409207567100448
0.519873013136533
0.529648194028594
0.586494692330737
0.410697766973413
0.68836652269016
0.539179383402343
0.47990963947596
0.66083585001657
0.446586866165665
0.582353768097284
0.597270242161954
0.658339834148108
0.655907780799517
0.648071556407378
0.556103348973777
0.673170063089184
0.409103081012566
0.427010562430314
0.525057990151673
0.685399603259304
0.570388929808617
0.559941564830607
0.646682562895057
0.434036838405581
0.641210597607537
0.43522089255434
0.454731518644653
0.451592249482283
0.567309839014493
0.721279798798419
0.478499002502583
0.431368424779541
0.473657146046151
0.529191179835511
0.587906371880009
0.479217801675551
0.406594506497857
0.717058211424645
0.552969750048961
0.567122962083115
0.367459001845632
0.754924950369423
0.464864768308747
0.596069233285667
0.73531154082064
0.431167103254232
0.602986698114681
0.769776062860806
0.443919570298474
0.314175199282351
0.497385016826955
0.59484479290313
0.520271801436219
0.626592236508336
0.630707832087006
0.709268035876059
0.564939402514314
0.44746831014637
0.427953551955953
0.573101424317724
0.398559694823256
0.691165051682281
0.494528233135996
0.544780737146612
0.523934655347151
0.664763677115299
0.541178858252475
0.505048969991637
0.680563302620783
0.656190098079085
0.445757442952899
0.657678424345139
0.562786562243436
0.617552033683361
0.556049614933538
0.550791334381244
0.681974374418513
0.508926707928562
0.504622171540328
0.537771671420016
0.606131823080956
0.447672987667139
0.674374572487728
0.524983303691144
0.573332250693144
0.383302424140794
0.809218904205229
0.654825587481194
0.574169981182003
0.632922547026665
0.460542196061141
0.524239770169898
0.532654231476681
0.420346593729402
0.423623725237906
0.620163176009486
0.393418859895822
0.613835824640517
0.395434632135198
0.409207567100448
0.577976175943309
0.535238818550535
0.586494692330737
0.451436990100307
0.68836652269016
0.539179383402343
0.47990963947596
0.66083585001657
0.435755094880316
0.561180794877601
0.597270242161954
0.658339834148108
0.604826491199833
0.648071556407378
0.567432780416646
0.673170063089184
0.409103081012566
0.482333857664877
0.525057990151673
0.685399603259304
0.570388929808617
0.465193508562029
0.651537626012074
0.434036838405581
0.641210597607537
0.43522089255434
0.454731518644653
0.451592249482283
0.567309839014493
0.721279798798419
0.460630426908072
0.431368424779541
0.473657146046151
0.512119733100583
0.587906371880009
0.467017073523329
0.406594506497857
0.717058211424645
0.58336689554835
0.567122962083115
0.367459001845632
0.754924950369423
0.474631735806901
0.596069233285667
0.73531154082064
0.573872642061391
0.668400125322909
0.769776062860806
0.484390387871344
0.314175199282351
0.497385016826955
0.587593941888843
0.520271801436219
0.672180285210778
0.630707832087006
0.709268035876059
0.571733615844052
0.44746831014637
0.427953551955953
0.573101424317724
0.398559694823256
0.708005245665485
0.442823353743862
0.550010561200517
0.653614924669897
0.662254587487481
0.565415077302035
0.53523193152182
0.680563302620783
0.58313426695777
0.445757442952899
0.657678424345139
0.45407590139191
0.634258115122959
0.556049614933538
0.703190312165926
0.592415503109519
0.482221101036137
0.71895481680405
0.537771671420016
0.606131823080956
0.487170816125304
0.674374572487728
0.533112319307999
0.573332250693144
0.349632757965627
0.809218904205229
0.588936579546979
0.574169981182003
0.632922547026665
0.493537304395798
0.524440041911916
0.532654231476681
0.562894188692724
0.526806081932217
0.587512061283218
0.393418859895822
0.661630985521024
0.395434632135198
0.312648883242718
0.577976175943309
0.535238818550535
0.586494692330737
0.448769509728523
0.68836652269016
0.661401300518493
0.480229555599982
0.66083585001657
0.438755980943502
0.564508976294653
0.53721041120895
0.658339834148108
0.604826491199833
0.648071556407378
0.410078019548076
0.683799931998412
0.637755789629853
0.482333857664877
0.672811292981915
0.685399603259304
0.598187777698528
0.458820234261151
0.651537626012074
0.434036838405581
0.625340672003728
0.314249454050632
0.451894280786996
0.451592249482283
0.567309839014493
0.721279798798419
0.460630426908072
0.459919229312799
0.473657146046151
0.637179848832764
0.587906371880009
0.459112306270297
0.533377300834009
0.717058211424645
0.530033629445793
0.567122962083115
0.455722601547645
0.754924950369423
0.502543780700669
0.596069233285667
0.627842126721241
0.578693044344349
0.603200709240244
0.769776062860806
0.467690056828105
0.314175199282351
0.497385016826955
0.566534448839606
0.54255474480912
0.542678531458795
0.630707832087006
0.709268035876059
0.571733615844052
0.44746831014637
0.427953551955953
0.573101424317724
0.416253892787263
0.708005245665485
0.442823353743862
0.550010561200517
0.653614924669897
0.662254587487481
0.565415077302035
0.461085188303065
0.680563302620783
0.566035000406238
0.445757442952899
0.646786617342138
0.45407590139191
0.623912410958461
0.473891600196781
0.7303070299564
0.592415503109519
0.506676177884069
0.71895481680405
0.510252815502224
0.590853682620901
0.462397322504334
0.674374572487728
0.495768922377198
0.573332250693144
0.531885619815776
0.563438183874756
0.588936579546979
0.574169981182003
0.632922547026665
0.493537304395798
0.573101998049129
0.532654231476681
0.562894188692724
0.531738071540535
0.631159123859559
0.393418859895822
0.66159827437318
0.395434632135198
0.345021198843166
0.577976175943309
0.535238818550535
0.583105456983547
0.448769509728523
0.68836652269016
0.661401300518493
0.480229555599982
0.66083585001657
0.438755980943502
0.486724728786039
0.53721041120895
0.658339834148108
0.604826491199833
0.640177111570223
0.410078019548076
0.566083720768774
0.637755789629853
0.516613876512066
0.672811292981915
0.685399603259304
0.598187777698528
0.621130330721211
0.651537626012074
0.434036838405581
0.470355853751862
0.314249454050632
0.451894280786996
0.451592249482283
0.503309340132914
0.533326718969271
0.456744721686683
0.459919229312799
0.473657146046151
0.637179848832764
0.572257334948308
0.459112306270297
0.573289806418551
0.717058211424645
0.530033629445793
0.57692880506044
0.455722601547645
0.754924950369423
0.502543780700669
0.596069233285667
0.627842126721241
0.578693044344349
0.603200709240244
0.763146120298108
0.481476179316408
0.447557086811834
0.497385016826955
0.501744087223189
0.621958936478362
0.507615088092836
0.630707832087006
0.709268035876059
0.475297392058978
0.44746831014637
0.578411050530156
0.573101424317724
0.400620373356381
0.708005245665485
0.442823353743862
0.549632920944986
0.667964572973092
0.662254587487481
0.538518173313737
0.525397253693961
0.680563302620783
0.628145789780345
0.444515912843769
0.646786617342138
0.45407590139191
0.623178613730545
0.492583056981884
0.7303070299564
0.592415503109519
0.506676177884069
0.71895481680405
0.507628697011563
0.590853682620901
0.462397322504334
0.674374572487728
0.495768922377198
0.573332250693144
0.531885619815776
0.590407041614939
0.588936579546979
0.574169981182003
0.632922547026665
0.632012413175813
0.573101998049129
0.532654231476681
0.671553640574458
0.531738071540535
0.631159123859559
0.393418859895822
0.66159827437318
0.395434632135198
0.345021198843166
0.577976175943309
0.615286596037966
0.583105456983547
0.448769509728523
0.68836652269016
0.661401300518493
0.480229555599982
0.66083585001657
0.438755980943502
0.486724728786039
0.53721041120895
0.658339834148108
0.289185257442446
0.640177111570223
0.510163043754968
0.566083720768774
0.637755789629853
0.516613876512066
0.66596221279101
0.685399603259304
0.483484770169498
0.613408547317965
0.651537626012074
0.425183464507286
0.470355853751862
0.314249454050632
0.53535374908649
0.451592249482283
0.648639089290808
0.569698733858508
0.353938138153918
0.459919229312799
0.483355153442541
0.637179848832764
0.566268489893316
0.459112306270297
0.649872145944474
0.717058211424645
0.530033629445793
0.554479065840134
0.533026309031735
0.754924950369423
0.502543780700669
0.384149050064117
0.627842126721241
0.578693044344349
0.564217956696397
0.763146120298108
0.481476179316408
0.536975190581049
0.497385016826955
0.501744087223189
0.624275840723799
0.507615088092836
0.679411482678331
0.709268035876059
0.312310561809277
0.447488108637527
0.621874449133565
0.573101424317724
0.400620373356381
0.708005245665485
0.442823353743862
0.549632920944986
0.667964572973092
0.653875441133894
0.47203878017314
0.525397253693961
0.532013785456284
0.628145789780345
0.444515912843769
0.646786617342138
0.376052283578002
0.623178613730545
0.540675133527345
0.7303070299564
0.592415503109519
0.483754813775192
0.71895481680405
0.507628697011563
0.590853682620901
0.462397322504334
0.67462458205577
0.495768922377198
0.573332250693144
0.449059426804225
0.593403359087586
0.471314585052382
0.574169981182003
0.555256840765356
0.632012413175813
0.573101998049129
0.473520730666513
0.671553640574458
0.531738071540535
0.631159123859559
0.393418859895822
0.542447143395875
0.395531224543077
0.345021198843166
0.577976175943309
0.615286596037966
0.583105456983547
0.448769509728523
0.68836652269016
0.661401300518493
0.524439680756633
0.419076848118853
0.56722422855225
0.486724728786039
0.53721041120895
0.650085483835598
0.289185257442446
0.709579584653511
0.510163043754968
0.588020961645722
0.637755789629853
0.516613876512066
0.525850903567966
0.685399603259304
0.466926116287397
0.509600700234295
0.550147984500439
0.425183464507286
0.470355853751862
0.314249454050632
0.53535374908649
0.451592249482283
0.58797164401932
0.581356307911593
0.367917972498647
0.459919229312799
0.473333696939089
0.527028529272794
0.566268489893316
0.477197445781801
0.559370930162917
0.717058211424645
0.552409185883501
0.554479065840134
0.533026309031735
0.754924950369423
0.502543780700669
0.411020751832793
0.627842126721241
0.567269271866148
0.494855363777249
0.763146120298108
0.481476179316408
0.536975190581049
0.510609964242277
0.471949349011171
0.425577534406161
0.507615088092836
0.679411482678331
0.709268035876059
0.312310561809277
0.4585092496168
0.580706117138581
0.569469201266615
0.400620373356381
0.708005245665485
0.442823353743862
0.532036909693382
0.667964572973092
0.542556821816442
0.47203878017314
0.525397253693961
0.550928681353899
0.628145789780345
0.444515912843769
0.646786617342138
0.376052283578002
0.506889501579854
0.540675133527345
0.7303070299564
0.625528974974474
0.483754813775192
0.71895481680405
0.507628697011563
0.590853682620901
0.462397322504334
0.67462458205577
0.495768922377198
0.573332250693144
0.449059426804225
0.593403359087586
0.420596002621653
0.483992485648292
0.537677094132545
0.297740681524175
0.573101998049129
0.473520730666513
0.671553640574458
0.53245762381171
0.631159123859559
0.393418859895822
0.537725956274325
0.422181387056017
0.426213971921072
0.577976175943309
0.615286596037966
0.60116005617117
0.493018848936618
0.68836652269016
0.661401300518493
0.524439680756633
0.419076848118853
0.56722422855225
0.60865496434478
0.53721041120895
0.658734700590929
0.289185257442446
0.709579584653511
0.507355390724982
0.503409669891917
0.637755789629853
0.511452741159716
0.473660666647388
0.685399603259304
0.477076564103223
0.403268397425268
0.540150589385318
0.425183464507286
0.550983625652133
0.473251242800476
0.509144027981369
0.439659842194324
0.58797164401932
0.581356307911593
0.432737880215462
0.408569831395616
0.473333696939089
0.527028529272794
0.566268489893316
0.421513109196412
0.559370930162917
0.708294174970308
0.552409185883501
0.562513961487909
0.533026309031735
0.754924950369423
0.502543780700669
0.411020751832793
0.627842126721241
0.567269271866148
0.560194344113783
0.828352887260287
0.481476179316408
0.536975190581049
0.510609964242277
0.471949349011171
0.425577534406161
0.507615088092836
0.679411482678331
0.709268035876059
0.312310561809277
0.4585092496168
0.580706117138581
0.569469201266615
0.400620373356381
0.708005245665485
0.415068293491228
0.532036909693382
0.667964572973092
0.632176410106478
0.47203878017314
0.563212436936639
0.497450191519125
0.628145789780345
0.457889352454685
0.576078872768824
0.392441741452253
0.547388111606915
0.558337287942099
0.7303070299564
0.657192729308127
0.483754813775192
0.71895481680405
0.525858853353636
0.590853682620901
0.462397322504334
0.67462458205577
0.495768922377198
0.647144480552284
0.45950146415476
0.465679886191184
0.420596002621653
0.483992485648292
0.537677094132545
0.297740681524175
0.594939553965397
0.473520730666513
0.671553640574458
0.529073984229219
0.62108247874705
0.393418859895822
0.524073607863572
0.456119051789401
0.426338918155518
0.577976175943309
0.643408728621374
0.60116005617117
0.493018848936618
0.68836652269016
0.701664151961378
0.525476152440369
0.419076848118853
0.556635338148931
0.60865496434478
0.485363901029403
0.658734700590929
0.295297414231272
0.709579584653511
0.562964728972257
0.371773757886943
0.637755789629853
0.57648790737777
0.473660666647388
0.685399603259304
0.477076564103223
0.417511005606927
0.540150589385318
0.425183464507286
0.550983625652133
0.570749834890268
0.509144027981369
0.439659842194324
0.761650760879854
0.581356307911593
0.432737880215462
0.324683391207164
0.46173162648375
0.527028529272794
0.556470857893051
0.554356978722777
0.570165309416448
0.708294174970308
0.552409185883501
0.562513961487909
0.533026309031735
0.754924950369423
0.502543780700669
0.474594897441608
0.627842126721241
0.652746231700692
0.560194344113783
0.828352887260287
0.481476179316408
0.536975190581049
0.522549633285617
0.471949349011171
0.426813154940907
0.507615088092836
0.679411482678331
0.709268035876059
0.312310561809277
0.608642464564931
0.580706117138581
0.569469201266615
0.400620373356381
0.653904235894801
0.415068293491228
0.532036909693382
0.667964572973092
0.601561347776551
0.441447298812533
0.563212436936639
0.497529852437763
0.581699684604553
0.492458105164998
0.576078872768824
0.358256888389279
0.547388111606915
0.558337287942099
0.7303070299564
0.657192729308127
0.483754813775192
0.619813295674859
0.525858853353636
0.590853682620901
0.462397322504334
0.703134458081284
0.447198119369621
0.647144480552284
0.66944074266152
0.465679886191184
0.420596002621653
0.483992485648292
0.537677094132545
0.297740681524175
0.466818139632122
0.473520730666513
0.671553640574458
0.529073984229219
0.59943997307226
0.393418859895822
0.524073607863572
0.469544033356988
0.547832540519736
0.577976175943309
0.643408728621374
0.60116005617117
0.493018848936618
0.68836652269016
0.701664151961378
0.55498862658789
0.419076848118853
0.556635338148931
0.61597063508122
0.633348463802279
0.658734700590929
0.295297414231272
0.710381001125738
0.431643503869379
0.371773757886943
0.620141266085101
0.526845026463954
0.473660666647388
0.685399603259304
0.553547661796947
0.417511005606927
0.540150589385318
0.425183464507286
0.550983625652133
0.485678542139922
0.509144027981369
0.505483047385261
0.761650760879854
0.673833220137696
0.432737880215462
0.324683391207164
0.551711849548153
0.319167490389304
0.556470857893051
0.550789049371795
0.570165309416448
0.6577504949513
0.543109550480321
0.586733497107426
0.533026309031735
0.754924950369423
0.503680603381675
0.513123666453354
0.627842126721241
0.652746231700692
0.558788307644641
0.828352887260287
0.481476179316408
0.562388979908339
0.370572346373215
0.489736052593186
0.426813154940907
0.507615088092836
0.679411482678331
0.709268035876059
0.312310561809277
0.60846392968539
0.62905940943288
0.569469201266615
0.400620373356381
0.653904235894801
0.508337178744812
0.589359176614248
0.667964572973092
0.601561347776551
0.441447298812533
0.569546248170293
0.497529852437763
0.581699684604553
0.492458105164998
0.593219480505733
0.358256888389279
0.547388111606915
0.521227568888795
0.7303070299564
0.657192729308127
0.436517827722069
0.619813295674859
0.520557079389095
0.590853682620901
0.457685362618836
0.694945684116957
0.422494965840931
0.647144480552284
0.646482060987431
0.465679886191184
0.420596002621653
0.483992485648292
0.537677094132545
0.297740681524175
0.466600825079005
0.473520730666513
0.671553640574458
0.731129473791051
0.59943997307226
0.393418859895822
0.524073607863572
0.559545384358225
0.554793172127878
0.577976175943309
0.679497299215439
0.60116005617117
0.524108029878529
0.669259495341033
0.706073930202282
0.55498862658789
0.419076848118853
0.543434676672794
0.61597063508122
0.633348463802279
0.710956370739735
0.400731757884687
0.710381001125738
0.377149634029298
0.371773757886943
0.620141266085101
0.451975243420537
0.473660666647388
0.685399603259304
0.662021172452815
0.443953505159711
0.43853186780757
0.45903860043546
0.485209767169334
0.485678542139922
0.457495065365342
0.505483047385261
0.615041668927214
0.673833220137696
0.444468003005652
0.324683391207164
0.557878531920249
0.319167490389304
0.657994249203463
0.52839326271942
0.574225167838268
0.681817184889306
0.448501439530066
0.661159542019751
0.587428018827275
0.754924950369423
0.503680603381675
0.449369745796426
0.627842126721241
0.642277896134196
0.43267517484904
0.969561310720991
0.481476179316408
0.525252268562463
0.370572346373215
0.489736052593186
0.446134793439966
0.559590143615725
0.50326554449877
0.709268035876059
0.312310561809277
0.448627266958862
0.62905940943288
0.569469201266615
0.400620373356381
0.579202230709601
0.424852043470703
0.519568606607961
0.665505000175331
0.538858014930308
0.411309349193126
0.583687379779464
0.386677433061541
0.619912081751088
0.533603896593046
0.593219480505733
0.358256888389279
0.529721532630303
0.705141440984972
0.7303070299564
0.657192729308127
0.436517827722069
0.516678042671216
0.520042440783971
0.590853682620901
0.457685362618836
0.694945684116957
0.422494965840931
0.647144480552284
0.646482060987431
0.621514305401049
0.420596002621653
0.483992485648292
0.537677094132545
0.297740681524175
0.466600825079005
0.473520730666513
0.671553640574458
0.731129473791051
0.59943997307226
0.393418859895822
0.496359051896321
0.830481682714352
0.554793172127878
0.577976175943309
0.679497299215439
0.60116005617117
0.524108029878529
0.669259495341033
0.706073930202282
0.55498862658789
0.419076848118853
0.565817378370794
0.61597063508122
0.633348463802279
0.710956370739735
0.400731757884687
0.710381001125738
0.415320533913111
0.371773757886943
0.620141266085101
0.451975243420537
0.376662340832436
0.685399603259304
0.662021172452815
0.443953505159711
0.573181264932858
0.45903860043546
0.556459878198482
0.485678542139922
0.457495065365342
0.505483047385261
0.611556656198286
0.673833220137696
0.444468003005652
0.458862243174543
0.685227520476093
0.319167490389304
0.657994249203463
0.52839326271942
0.574225167838268
0.681817184889306
0.462514399834166
0.661159542019751
0.687036143531852
0.754924950369423
0.503680603381675
0.449369745796426
0.622867158648963
0.634702607566273
0.581769737713892
0.969561310720991
0.662027010116175
0.525252268562463
0.529987241024169
0.489736052593186
0.446134793439966
0.600139432800364
0.50326554449877
0.709268035876059
0.377372731166264
0.448627266958862
0.630850131893461
0.569469201266615
0.379428449193253
0.579202230709601
0.424852043470703
0.519568606607961
0.665505000175331
0.594196184169533
0.411309349193126
0.61008998882712
0.386677433061541
0.715585840611577
0.533603896593046
0.629940010537786
0.358256888389279
0.529721532630303
0.705141440984972
0.697612867947523
0.661575336826544
0.436517827722069
0.428428648119088
0.520042440783971
0.590853682620901
0.457685362618836
0.694945684116957
0.422494965840931
0.589726543903336
0.646482060987431
0.621514305401049
0.420596002621653
0.613186898155929
0.537677094132545
0.297740681524175
0.466600825079005
0.473520730666513
0.667928273190854
0.731129473791051
0.59943997307226
0.393418859895822
0.496359051896321
0.599689632693821
0.554793172127878
0.577976175943309
0.679497299215439
0.60116005617117
0.524108029878529
0.669259495341033
0.706073930202282
0.55498862658789
0.415684151530864
0.565817378370794
0.61597063508122
0.67533692232793
0.694644105893726
0.400731757884687
0.710381001125738
0.415320533913111
0.544376870054073
0.624354034982028
0.451975243420537
0.376662340832436
0.685399603259304
0.662021172452815
0.443953505159711
0.573181264932858
0.45903860043546
0.497922671348578
0.485678542139922
0.457495065365342
0.505483047385261
0.626845214972585
0.673833220137696
0.616150847057593
0.458862243174543
0.685227520476093
0.349272077247629
0.657994249203463
0.52839326271942
0.395580238044067
0.681817184889306
0.462514399834166
0.714110144560417
0.538728523506322
0.754924950369423
0.479733202804216
0.449369745796426
0.622867158648963
0.451154220874244
0.569646425657133
0.905206917552331
0.662027010116175
0.476908780532795
0.538645536535372
0.526732726416937
0.446134793439966
0.600139432800364
0.496969021340063
0.709268035876059
0.377372731166264
0.531031245662877
0.603872840604065
0.569469201266615
0.379428449193253
0.616166020974547
0.472411671806468
0.508422189022564
0.666240494212903
0.594196184169533
0.488252135407773
0.560513266206694
0.386677433061541
0.724498308273534
0.619912715389598
0.601272737067997
0.358256888389279
0.531944110693357
0.705141440984972
0.74229188876296
0.661575336826544
0.342151495984167
0.428428648119088
0.520042440783971
0.588876223002613
0.571114097814401
0.694945684116957
0.438927855393301
0.589726543903336
0.646482060987431
0.621514305401049
0.50810304716209
0.613186898155929
0.537677094132545
0.297740681524175
0.466600825079005
0.481316397116022
0.668863108127515
0.731129473791051
0.59943997307226
0.393418859895822
0.49086311361823
0.599689632693821
0.554793172127878
0.577976175943309
0.622653116746199
0.60116005617117
0.524108029878529
0.669259495341033
0.706073930202282
0.585439173934937
0.415684151530864
0.565817378370794
0.61597063508122
0.466140606255578
0.694644105893726
0.425167052517771
0.542871978961913
0.415395885087388
0.473534536081646
0.487349895318714
0.451975243420537
0.375687147249638
0.690185289105501
0.59731876636931
0.59046519935386
0.573181264932858
0.45903860043546
0.495558827979813
0.432650153445597
0.457495065365342
0.505483047385261
0.626845214972585
0.743565839495106
0.494681291474284
0.471964181435056
0.685227520476093
0.349272077247629
0.657994249203463
0.52839326271942
0.474891654138566
0.731326071981755
0.458651568583491
0.625299285053362
0.566250815671139
0.754924950369423
0.479733202804216
0.441993722642754
0.622867158648963
0.451154220874244
0.569646425657133
0.905206917552331
0.662027010116175
0.476908780532795
0.392899045875072
0.477732706166881
0.446134793439966
0.600139432800364
0.496969021340063
0.544547234908824
0.617220970535604
0.531031245662877
0.635677918736095
0.569469201266615
0.413691474745137
0.679320651063608
0.472411671806468
0.4938391968312
0.510727029977708
0.591177260856065
0.488252135407773
0.560513266206694
0.386677433061541
0.724498308273534
0.619912715389598
0.614916444150272
0.358256888389279
0.481162552430673
0.705141440984972
0.74229188876296
0.499408167270818
0.591564663063064
0.428428648119088
0.562235702585519
0.588876223002613
0.571114097814401
0.582821642560414
0.438927855393301
0.589726543903336
0.646482060987431
0.621514305401049
0.609906018099751
0.613186898155929
0.59396951918071
0.297740681524175
0.521760394966871
0.481316397116022
0.625543225681966
0.731129473791051
0.593666398813485
0.393418859895822
0.49086311361823
0.571438676267135
0.501362145095403
0.577976175943309
0.622653116746199
0.602347442533852
0.524108029878529
0.655747305255534
0.479269510083381
0.585439173934937
0.415684151530864
0.565817378370794
0.61597063508122
0.466140606255578
0.462819458915473
0.350787967586618
0.542871978961913
0.415395885087388
0.42385343745998
0.487349895318714
0.451975243420537
0.375687147249638
0.658782082972063
0.59731876636931
0.618923238991012
0.573181264932858
0.674126922926457
0.495558827979813
0.451020331920585
0.457495065365342
0.505483047385261
0.626845214972585
0.743565839495106
0.51382330326418
0.45989463289004
0.685227520476093
0.349272077247629
0.622656431689737
0.427031433115287
0.474891654138566
0.655206363702445
0.458651568583491
0.625299285053362
0.584982339952793
0.754924950369423
0.506019664857392
0.441993722642754
0.622867158648963
0.451154220874244
0.569646425657133
0.905206917552331
0.662027010116175
0.473593286115694
0.392899045875072
0.477732706166881
0.442009353330939
0.600139432800364
0.496969021340063
0.547292039455636
0.617220970535604
0.483308930741454
0.635677918736095
0.495187631002082
0.639881433177343
0.679320651063608
0.472411671806468
0.4938391968312
0.510727029977708
0.591177260856065
0.488252135407773
0.653595528942927
0.373158217034834
0.724498308273534
0.619912715389598
0.614916444150272
0.358256888389279
0.481162552430673
0.601270167668227
0.74229188876296
0.499408167270818
0.591564663063064
0.518742375701454
0.621101204035306
0.511401042669741
0.571114097814401
0.582821642560414
0.46148475642989
0.589726543903336
0.646482060987431
0.621514305401049
0.609906018099751
0.613186898155929
0.584865490202128
0.297740681524175
0.521760394966871
0.481316397116022
0.625543225681966
0.653747700142598
0.593666398813485
0.393418859895822
0.406609679030393
0.571438676267135
0.501362145095403
0.573026387215689
0.622653116746199
0.602347442533852
0.524108029878529
0.614498234586876
0.545847817270269
0.576575399546812
0.415684151530864
0.474078229487658
0.626489537976348
0.446449929086889
0.462819458915473
0.350787967586618
0.482311487562264
0.301812515033157
0.42385343745998
0.487349895318714
0.451975243420537
0.453607523427321
0.600815253525234
0.59731876636931
0.420093693759574
0.573181264932858
0.674126922926457
0.537217659255528
0.451020331920585
0.457495065365342
0.449855139794873
0.626845214972585
0.743565839495106
0.51382330326418
0.47638501735642
0.685227520476093
0.349272077247629
0.622656431689737
0.427031433115287
0.476393350132442
0.655206363702445
0.458651568583491
0.625299285053362
0.584982339952793
0.754924950369423
0.506019664857392
0.441993722642754
0.587937432790256
0.500924520273098
0.573202305580926
0.711392169857358
0.662027010116175
0.470054124610297
0.434809048803841
0.483678896876358
0.493791109635162
0.600139432800364
0.425204056705086
0.490104107428363
0.607352648240176
0.518387461735412
0.635677918736095
0.495187631002082
0.55950956412007
0.679320651063608
0.552985496742975
0.4938391968312
0.510727029977708
0.431959873345416
0.488252135407773
0.653595528942927
0.373158217034834
0.724498308273534
0.619912715389598
0.668895977022479
0.365942258137058
0.464037330235571
0.518512394439457
0.744135483379971
0.499408167270818
0.591564663063064
0.510855420772952
0.621101204035306
0.511401042669741
0.306308302637739
0.582821642560414
0.609180951023607
0.501159319635577
0.646482060987431
0.621509075282389
0.609906018099751
0.462723109753815
0.520111486557343
0.580227013585531
0.595246200408164
0.481316397116022
0.608654539759885
0.653747700142598
0.583935816970982
0.393418859895822
0.476773927463939
0.559104393587299
0.501362145095403
0.573026387215689
0.622653116746199
0.618291870609176
0.524108029878529
0.614498234586876
0.565878096583124
0.525091757185191
0.415667501654514
0.474078229487658
0.506183359391979
0.446449929086889
0.462819458915473
0.350787967586618
0.482311487562264
0.301812515033157
0.42385343745998
0.508993635859385
0.418460210886246
0.453607523427321
0.575384197031791
0.63612134713796
0.391366039109765
0.573181264932858
0.674126922926457
0.537217659255528
0.451020331920585
0.457495065365342
0.449855139794873
0.626845214972585
0.743565839495106
0.545415072951688
0.401740984316701
0.685227520476093
0.349272077247629
0.660299700662036
0.783868339082744
0.575595108106383
0.665274209835386
0.465618637873212
0.637151133600692
0.546735311736587
0.754924950369423
0.506019664857392
0.392226212725864
0.587937432790256
0.500924520273098
0.573202305580926
0.711392169857358
0.642659145523972
0.462407714791991
0.434809048803841
0.483678896876358
0.385055063350869
0.600139432800364
0.425204056705086
0.42514507160489
0.560343426761915
0.518387461735412
0.692960891305146
0.495187631002082
0.55950956412007
0.689004528213359
0.552985496742975
0.4938391968312
0.510727029977708
0.555533004314061
0.481768288665232
0.653595528942927
0.373158217034834
0.724498308273534
0.619912715389598
0.668895977022479
0.365942258137058
0.483799248632615
0.518512394439457
0.744135483379971
0.499408167270818
0.591564663063064
0.483550970582051
0.601376727114574
0.434368889202094
0.306308302637739
0.541365373687676
0.609180951023607
0.520521794253853
0.70231771930536
0.622369226638137
0.609906018099751
0.462723109753815
0.571627477904644
0.605651160439252
0.595246200408164
0.481316397116022
0.608654539759885
0.663088541558912
0.532420753384887
0.393418859895822
0.476773927463939
0.559104393587299
0.501362145095403
0.573026387215689
0.622653116746199
0.618291870609176
0.524108029878529
0.465837487097232
0.592898954574148
0.525091757185191
0.505148226012955
0.474078229487658
0.543137906068426
0.446449929086889
0.462819458915473
0.401112984846685
0.482311487562264
0.391134461857746
0.42385343745998
0.508993635859385
0.418460210886246
0.382306712665156
0.585213537803151
0.63612134713796
0.391366039109765
0.573181264932858
0.674126922926457
0.61774268521447
0.342469549492659
0.457495065365342
0.449855139794873
0.629292261562145
0.743565839495106
0.723447433531372
0.350715860169895
0.685227520476093
0.349272077247629
0.526629785907968
0.742319407782925
0.575595108106383
0.665274209835386
0.465618637873212
0.637151133600692
0.546735311736587
0.754924950369423
0.506019664857392
0.392226212725864
0.538569550143422
0.570174535066825
0.584358280598937
0.711392169857358
0.642659145523972
0.462407714791991
0.434809048803841
0.558156495624103
0.385055063350869
0.601090898486745
0.425204056705086
0.42514507160489
0.589757931907796
0.543514261316323
0.692960891305146
0.495187631002082
0.55950956412007
0.689004528213359
0.552985496742975
0.4938391968312
0.489449083696235
0.580639535763012
0.438084365558508
0.424054700764814
0.373158217034834
0.487685267060809
0.619912715389598
0.836713951277377
0.365942258137058
0.482874669802819
0.451465351823267
0.744135483379971
0.52589642898429
0.591564663063064
0.483550970582051
0.601376727114574
0.3810316400009
0.306308302637739
0.541365373687676
0.524245634642381
0.392994516645536
0.70231771930536
0.671802772531355
0.567516751913523
0.462723109753815
0.548899040208163
0.605651160439252
0.595246200408164
0.545654711441919
0.608654539759885
0.663088541558912
0.587257256313432
0.393418859895822
0.476715557953659
0.542380229419609
0.501362145095403
0.568796571537325
0.622653116746199
0.618291870609176
0.554326137524186
0.322148712230088
0.592898954574148
0.519415574404102
0.505148226012955
0.474078229487658
0.543137906068426
0.443492704006532
0.462819458915473
0.401112984846685
0.534922707769169
0.391134461857746
0.42385343745998
0.508993635859385
0.418460210886246
0.382900958880756
0.569129090463066
0.656265650129943
0.449512764485977
0.573181264932858
0.674126922926457
0.61774268521447
0.342469549492659
0.457495065365342
0.519017990807714
0.714507144418736
0.743565839495106
0.723447433531372
0.350715860169895
0.688336473424928
0.37748818150248
0.526629785907968
0.742319407782925
0.69893805155537
0.665274209835386
0.465618637873212
0.637151133600692
0.535390826130612
0.754924950369423
0.542127657817379
0.392226212725864
0.471150352243547
0.570174535066825
0.584358280598937
0.711392169857358
0.642659145523972
0.462407714791991
0.434809048803841
0.558156495624103
0.346314561565032
0.600810414275599
0.425204056705086
0.42514507160489
0.468460933711943
0.543514261316323
0.450505566320081
0.420090968492104
0.433971494616793
0.609921561875524
0.507496710855177
0.4938391968312
0.489449083696235
0.55360335460113
0.380091826638717
0.550704598228387
0.441724939754511
0.487685267060809
0.619912715389598
0.836713951277377
0.365942258137058
0.482874669802819
0.44533159536301
0.744135483379971
0.52589642898429
0.621263601146618
0.515111537089347
0.601376727114574
0.411115137515202
0.306308302637739
0.287466277485697
0.488764513495499
0.536135305706463
0.70231771930536
0.671802772531355
0.526788436523207
0.579582892982392
0.484555714850486
0.523487543099431
0.598615576784437
0.545654711441919
0.576480868006195
0.663088541558912
0.587257256313432
0.393418859895822
0.476715557953659
0.542380229419609
0.607042562978663
0.610127031570874
0.451421144898528
0.563480826671201
0.5472613904119
0.574329758881621
0.592898954574148
0.477576913832124
0.505148226012955
0.474078229487658
0.543137906068426
0.443492704006532
0.462819458915473
0.401112984846685
0.534922707769169
0.391134461857746
0.42385343745998
0.427188343745419
0.418460210886246
0.402217680918158
0.63634007178109
0.613810564009726
0.449512764485977
0.573181264932858
0.479191569096549
0.61774268521447
0.349820666757051
0.575298930422571
0.519017990807714
0.714507144418736
0.743565839495106
0.723447433531372
0.350715860169895
0.688336473424928
0.37748818150248
0.335933425242128
0.742319407782925
0.69893805155537
0.665274209835386
0.468916181654833
0.637151133600692
0.535390826130612
0.754924950369423
0.412123503807758
0.413418938263017
0.471150352243547
0.635518513918395
0.584358280598937
0.711392169857358
0.491242784497525
0.462407714791991
0.434809048803841
0.558156495624103
0.346314561565032
0.600810414275599
0.273969364359914
0.42514507160489
0.468460933711943
0.543514261316323
0.450505566320081
0.420090968492104
0.433971494616793
0.609921561875524
0.507496710855177
0.615985120582174
0.489449083696235
0.55360335460113
0.323152868311918
0.428563440297561
0.727876898795829
0.487685267060809
0.746552074047503
0.836713951277377
0.365942258137058
0.527837219973569
0.44533159536301
0.744135483379971
0.52589642898429
0.621263601146618
0.515111537089347
0.601376727114574
0.411115137515202
0.306308302637739
0.446399494927082
0.600445301185509
0.531799669740903
0.70231771930536
0.671802772531355
0.526088577364217
0.473171905780398
0.484555714850486
0.523487543099431
0.598615576784437
0.545654711441919
0.476053524733746
0.689475121146439
0.587257256313432
0.393418859895822
0.532078650292381
0.490765144562126
0.607042562978663
0.610127031570874
0.451421144898528
0.563480826671201
0.5472613904119
0.438499492575813
0.500722384943684
0.477576913832124
0.505148226012955
0.41593721978043
0.543476840840504
0.443492704006532
0.473808791086953
0.401112984846685
0.534922707769169
0.391134461857746
0.42385343745998
0.427188343745419
0.428149354851806
0.521393162552886
0.63634007178109
0.630126566715165
0.490801090072564
0.573181264932858
0.479191569096549
0.61774268521447
0.349820666757051
0.575298930422571
0.506207994963191
0.57735815928343
0.743565839495106
0.430230266346372
0.350715860169895
0.612641502839359
0.437397582806782
0.335933425242128
0.493451446705763
0.69893805155537
0.765719750636504
0.468916181654833
0.637151133600692
0.535390826130612
0.673034520635536
0.466178773079169
0.572154189104758
0.471150352243547
0.421923769026429
0.629884219024297
0.711392169857358
0.459367356911062
0.444300328210292
0.434809048803841
0.558156495624103
0.346314561565032
0.601769671857906
0.421409377788939
0.42514507160489
0.551307533494281
0.365197603067902
0.600071174161994
0.420090968492104
0.433971494616793
0.609921561875524
0.575437528953917
0.615985120582174
0.352637038002412
0.498580722429183
0.610831287786242
0.428563440297561
0.727876898795829
0.487685267060809
0.746552074047503
0.836713951277377
0.365942258137058
0.527837219973569
0.440453612519906
0.510363914312979
0.609460605263116
0.621263601146618
0.538546265191476
0.53949040812856
0.501245484462959
0.306308302637739
0.446399494927082
0.600445301185509
0.435588985868407
0.673216584412484
0.671802772531355
0.526088577364217
0.473171905780398
0.484555714850486
0.590548871081821
0.598615576784437
0.545654711441919
0.568417105314985
0.689475121146439
0.507997535635246
0.393418859895822
0.532078650292381
0.490765144562126
0.577616784729918
0.597615456804835
0.505184761307214
0.578694758867118
0.5472613904119
0.540489594850194
0.500722384943684
0.477576913832124
0.608574436199107
0.41593721978043
0.543476840840504
0.443492704006532
0.4701508745953
0.543066928531042
0.534922707769169
0.391134461857746
0.42385343745998
0.527923350925835
0.544310216299832
0.514759177304715
0.63634007178109
0.450388556922167
0.517924935630075
0.573181264932858
0.525947425520585
0.562392097364205
0.349820666757051
0.575298930422571
0.506207994963191
0.57735815928343
0.743565839495106
0.676178085645067
0.350715860169895
0.612641502839359
0.464929771674375
0.317630140207231
0.493451446705763
0.69893805155537
0.765719750636504
0.468916181654833
0.637151133600692
0.591011111063387
0.673034520635536
0.466178773079169
0.572154189104758
0.327685411377036
0.316117446225816
0.612904507402117
0.711392169857358
0.600268956473552
0.514089571015978
0.509577503572778
0.400750303347202
0.346314561565032
0.539648512365602
0.447271305426073
0.524356975693522
0.614625947888613
0.378916310602691
0.600071174161994
0.420090968492104
0.405448223811322
0.619667887078453
0.527661053164686
0.60874054292832
0.352637038002412
0.546857717276981
0.610831287786242
0.428563440297561
0.683604026657571
0.487685267060809
0.746552074047503
0.836713951277377
0.365942258137058
0.527837219973569
0.392048261047927
0.516153577875453
0.609460605263116
0.628736843000389
0.538546265191476
0.542489391260985
0.632314303023157
0.306308302637739
0.446399494927082
0.481574308063718
0.435588985868407
0.673216584412484
0.671802772531355
0.519428277278395
0.425072141568603
0.391830451781674
0.524966056787786
0.555790876961479
0.569567417032327
0.568417105314985
0.689475121146439
0.527446957319326
0.393418859895822
0.551417674180474
0.501751484485313
0.577616784729918
0.597615456804835
0.505184761307214
0.578694758867118
0.503359749515549
0.526434880838533
0.500722384943684
0.447210981067674
0.785514815595548
0.41593721978043
0.543476840840504
0.466195576143662
0.447652549086313
0.385590843998628
0.534922707769169
0.391134461857746
0.42385343745998
0.527923350925835
0.520203372531073
0.514759177304715
0.472317170431143
0.450388556922167
0.542434892331863
0.504898949445672
0.525947425520585
0.562392097364205
0.349820666757051
0.575298930422571
0.507242678356959
0.57735815928343
0.743565839495106
0.676178085645067
0.367244685291084
0.612641502839359
0.460557672105217
0.317630140207231
0.579934335056667
0.647967156756004
0.765719750636504
0.468916181654833
0.637151133600692
0.591011111063387
0.6544647436081
0.480262601815889
0.572154189104758
0.327685411377036
0.316117446225816
0.552316163382726
0.711392169857358
0.600268956473552
0.444383764235413
0.49023256451914
0.400750303347202
0.346314561565032
0.539648512365602
0.447271305426073
0.524356975693522
0.614625947888613
0.372772497814308
0.600071174161994
0.57777439313075
0.405448223811322
0.619667887078453
0.551008450655937
0.584914961950495
0.352637038002412
0.538004145476732
0.615349269051505
0.437940372077418
0.683604026657571
0.487685267060809
0.759741971496077
0.591378884440967
0.365942258137058
0.527837219973569
0.392048261047927
0.516153577875453
0.609460605263116
0.537009427335362
0.538546265191476
0.542489391260985
0.629657569487353
0.306308302637739
0.46423380382621
0.484685142736962
0.435588985868407
0.673216584412484
0.671802772531355
0.519428277278395
0.425072141568603
0.391830451781674
0.524966056787786
0.636552924878929
0.569567417032327
0.566355107180561
0.689475121146439
0.527446957319326
0.393418859895822
0.573105803365344
0.399931921992861
0.440475799149014
0.597615456804835
0.506854558010042
0.490519324203147
0.454346253098692
0.371983897136931
0.500722384943684
0.436371798733748
0.785514815595548
0.41593721978043
0.62277681240415
0.466195576143662
0.468342766731895
0.385590843998628
0.458136939359371
0.391134461857746
0.42385343745998
0.527923350925835
0.506385006367618
0.514759177304715
0.472317170431143
0.450388556922167
0.488319663967196
0.503805973297352
0.525947425520585
0.562392097364205
0.349820666757051
0.575298930422571
0.474575490618951
0.57735815928343
0.743565839495106
0.676178085645067
0.55763352699431
0.612641502839359
0.460557672105217
0.317630140207231
0.626500726230608
0.647967156756004
0.765719750636504
0.468916181654833
0.637151133600692
0.591011111063387
0.6544647436081
0.585522933737214
0.572154189104758
0.327685411377036
0.316117446225816
0.552316163382726
0.711392169857358
0.673039206830252
0.444383764235413
0.49023256451914
0.556368273062634
0.486006664678837
0.539648512365602
0.494250533703614
0.524356975693522
0.614625947888613
0.554911242075107
0.600071174161994
0.57777439313075
0.405448223811322
0.59405188682985
0.475644482079731
0.584914961950495
0.352637038002412
0.533766056906796
0.615349269051505
0.437940372077418
0.683604026657571
0.458920379726616
0.548214492475693
0.591378884440967
0.365942258137058
0.446965605999334
0.570552448357451
0.516153577875453
0.633030729171193
0.537009427335362
0.538546265191476
0.542489391260985
0.557350059262798
0.306308302637739
0.421326555951985
0.484685142736962
0.581499326254676
0.743367404503918
0.671802772531355
0.543252805139188
0.425072141568603
0.557817859509903
0.348090851244984
0.636552924878929
0.569567417032327
0.453330834711481
0.689475121146439
0.527446957319326
0.393418859895822
0.485776946669771
0.399931921992861
0.43575875752711
0.669446239682788
0.498096816811784
0.490519324203147
0.703789568629896
0.435124560201967
0.482918619812761
0.57269377607828
0.785514815595548
0.414788121756284
0.62277681240415
0.466195576143662
0.468342766731895
0.509307217571657
0.398132684942365
0.459596404864834
0.517085803694351
0.527923350925835
0.507282852521003
0.514759177304715
0.528422690487121
0.450388556922167
0.488319663967196
0.503805973297352
0.526258314322749
0.562392097364205
0.349820666757051
0.575298930422571
0.44884961731449
0.485999523476316
0.666007037186172
0.676178085645067
0.530442524796727
0.612641502839359
0.531159404793879
0.317630140207231
0.626500726230608
0.521876950484505
0.765719750636504
0.468916181654833
0.637151133600692
0.591011111063387
0.6544647436081
0.565891851794349
0.606366401948126
0.327685411377036
0.316117446225816
0.494315725404775
0.711392169857358
0.673039206830252
0.374578705307863
0.49023256451914
0.556368273062634
0.473267294876368
0.632745057836999
0.494250533703614
0.524356975693522
0.614625947888613
0.558050877847909
0.547907867180066
0.441030248069867
0.405448223811322
0.580397813424406
0.517523604747443
0.584914961950495
0.342727297237913
0.533766056906796
0.553138509575602
0.437940372077418
0.683604026657571
0.458978313747256
0.530243623652291
0.591378884440967
0.365942258137058
0.446965605999334
0.570552448357451
0.489113882165321
0.618784348444049
0.570665618612175
0.541942759188372
0.542489391260985
0.584560565189197
0.299293357098967
0.421326555951985
0.477917757275444
0.60190022009873
0.743367404503918
0.671802772531355
0.543252805139188
0.448366929428161
0.557817859509903
0.348090851244984
0.557175899321915
0.569567417032327
0.533946002349579
0.689475121146439
0.527446957319326
0.393418859895822
0.485776946669771
0.605955504311724
0.43575875752711
0.428138467772599
0.481247461856607
0.632045846617749
0.703789568629896
0.435124560201967
0.824873626494939
0.57269377607828
0.785514815595548
0.414788121756284
0.62277681240415
0.612806962348003
0.547014595024222
0.503002167609133
0.398132684942365
0.459596404864834
0.532464540929241
0.527923350925835
0.507282852521003
0.514759177304715
0.497649544029112
0.450388556922167
0.584795505566924
0.658170175886762
0.527116843716873
0.452288599315639
0.354145726673982
0.575298930422571
0.44884961731449
0.487164294162443
0.666007037186172
0.652166638102689
0.530442524796727
0.612641502839359
0.531159404793879
0.317630140207231
0.626500726230608
0.521876950484505
0.765719750636504
0.468916181654833
0.637151133600692
0.591011111063387
0.6544647436081
0.593503845384167
0.58905808001202
0.327685411377036
0.316117446225816
0.497741192695567
0.711392169857358
0.631870759504342
0.374578705307863
0.498886741691426
0.558914105224372
0.530124605821063
0.632745057836999
0.494250533703614
0.552501266949938
0.679397781372443
0.527787157201782
0.582871835274007
0.530955166587622
0.340029413494411
0.580397813424406
0.60328231271117
0.584914961950495
0.395348555487819
0.579170757734709
0.553138509575602
0.451885959143783
0.50761725919232
0.528127119472368
0.49348568697351
0.498000494978259
0.365942258137058
0.446965605999334
0.570552448357451
0.429622117174706
0.618784348444049
0.556185416367298
0.579556175651736
0.493579408577769
0.584560565189197
0.299293357098967
0.421326555951985
0.476686887602377
0.602727355473323
0.705767388197444
0.71204213883955
0.543252805139188
0.541242354381312
0.585369475332311
0.285820104815919
0.557175899321915
0.420257183993966
0.424973812238534
0.584161127749168
0.527446957319326
0.393418859895822
0.557239277840231
0.605955504311724
0.43575875752711
0.428138467772599
0.440421806681499
0.632045846617749
0.703789568629896
0.435124560201967
0.592814236121688
0.57269377607828
0.785514815595548
0.646082271129727
0.518848451355364
0.612806962348003
0.580391118848841
0.503002167609133
0.415058185137681
0.459596404864834
0.532464540929241
0.50135681582876
0.528118990555063
0.560687930667011
0.497649544029112
0.54896180534899
0.559510810385188
0.658170175886762
0.527116843716873
0.452288599315639
0.354145726673982
0.564014678920477
0.406148572719024
0.487164294162443
0.676422960557949
0.593549459694684
0.548056089930503
0.531685715953005
0.531159404793879
0.317630140207231
0.626500726230608
0.521876950484505
0.765719750636504
0.468916181654833
0.637151133600692
0.566076106217602
0.597662101836526
0.510866044664251
0.584897901482498
0.327685411377036
0.316117446225816
0.549884693676006
0.711392169857358
0.594517190115121
0.374578705307863
0.403840576311803
0.513946079208806
0.48343033988512
0.632745057836999
0.480355813923558
0.552501266949938
0.679397781372443
0.527787157201782
0.582871835274007
0.530955166587622
0.340029413494411
0.580397813424406
0.59873523017888
0.589772882288754
0.491145933765364
0.680388765165066
0.553138509575602
0.451885959143783
0.51073821815324
0.546307368545475
0.49348568697351
0.57067256980754
0.365942258137058
0.364778958604227
0.510368382695132
0.431908409129613
0.618784348444049
0.566612040415477
0.738731798995063
0.539523753312175
0.584560565189197
0.299293357098967
0.421326555951985
0.476686887602377
0.592355040396647
0.705767388197444
0.662470719095151
0.591118197177148
0.554867656632337
0.662036695922462
0.285820104815919
0.543271905062848
0.420257183993966
0.424973812238534
0.584161127749168
0.527446957319326
0.393418859895822
0.557239277840231
0.605955504311724
0.43575875752711
0.428138467772599
0.440421806681499
0.632045846617749
0.703789568629896
0.347188513666686
0.602427887278873
0.57269377607828
0.674549514339924
0.707876565857224
0.493893354414481
0.638319472654027
0.580601662642377
0.461128421745823
0.415058185137681
0.459596404864834
0.532464540929241
0.50135681582876
0.528118990555063
0.565849356172294
0.531320642372916
0.30205829827481
0.486649830051801
0.658170175886762
0.528448601401538
0.452288599315639
0.354145726673982
0.550695330547892
0.406148572719024
0.452139906436606
0.676422960557949
0.502870726049293
0.478109432978801
0.531685715953005
0.531159404793879
0.317630140207231
0.457237252239504
0.521876950484505
0.765719750636504
0.539380795814256
0.644379520781077
0.566076106217602
0.61642204974765
0.503502295143001
0.584897901482498
0.327685411377036
0.33374880213832
0.598153129869743
0.49379475991722
0.594517190115121
0.374578705307863
0.403840576311803
0.513946079208806
0.48343033988512
0.592819461915826
0.480355813923558
0.552501266949938
0.679397781372443
0.527787157201782
0.654412273066191
0.491209149402123
0.340029413494411
0.484960507800168
0.59873523017888
0.589772882288754
0.491145933765364
0.680388765165066
0.553138509575602
0.487404395725723
0.51073821815324
0.491313651415657
0.49331206256312
0.57067256980754
0.365942258137058
0.364778958604227
0.510368382695132
0.431908409129613
0.618784348444049
0.526040468977792
0.738731798995063
0.521621177894801
0.582584945176449
0.403118918525393
0.421326555951985
0.404230132846624
0.592355040396647
0.740686829871615
0.630075645099771
0.557101508357663
0.563817531279044
0.63812885414293
0.285820104815919
0.59380296902507
0.637959126768357
0.424973812238534
0.568548397767641
0.527446957319326
0.393418859895822
0.557239277840231
0.605955504311724
0.43575875752711
0.428138467772599
0.440421806681499
0.630616103258013
0.602417526747033
0.357283916786914
0.580707135418652
0.57269377607828
0.674549514339924
0.707876565857224
0.497698546659783
0.632689687190383
0.588541746216934
0.461128421745823
0.415058185137681
0.459596404864834
0.532464540929241
0.438422508705035
0.583693703829195
0.565849356172294
0.531320642372916
0.30205829827481
0.486649830051801
0.658170175886762
0.528448601401538
0.452288599315639
0.354145726673982
0.523333448271969
0.571518303936689
0.452139906436606
0.473738384291809
0.502870726049293
0.53961243154799
0.593863954094729
0.436892147325617
0.317630140207231
0.443461522600189
0.627896696505082
0.765719750636504
0.526161157847926
0.644379520781077
0.542655204731485
0.645067750724986
0.576451277951709
0.584897901482498
0.328481508774303
0.330723821354614
0.594183815961738
0.480226021290461
0.655523189224567
0.364098707568512
0.403840576311803
0.513946079208806
0.48343033988512
0.569790932319929
0.273709397520874
0.552501266949938
0.679397781372443
0.437318757329758
0.654412273066191
0.469594576433099
0.340029413494411
0.472832712052824
0.59873523017888
0.482146448657997
0.491145933765364
0.543205908564067
0.553138509575602
0.535318306145375
0.480346269369792
0.488500227936695
0.505835765297929
0.582993698009366
0.365942258137058
0.364778958604227
0.540777419064411
0.431908409129613
0.592263567278415
0.660937090551649
0.738731798995063
0.516088452113661
0.538481928139631
0.403118918525393
0.627682464639233
0.404230132846624
0.592355040396647
0.740686829871615
0.630075645099771
0.557101508357663
0.471702764164075
0.63812885414293
0.285820104815919
0.59380296902507
0.637959126768357
0.424973812238534
0.437866792983041
0.491785927986498
0.393418859895822
0.557239277840231
0.605955504311724
0.37965017360546
0.378043687434491
0.591677095524574
0.584519693160033
0.602417526747033
0.427497094941828
0.517764121918386
0.562331454461416
0.531165796009552
0.707876565857224
0.497698546659783
0.632689687190383
0.564608228025074
0.461128421745823
0.507942444674912
0.524924889182196
0.532464540929241
0.632064661458605
0.583693703829195
0.565849356172294
0.404789462529651
0.391093740596876
0.486649830051801
0.658170175886762
0.528448601401538
0.452288599315639
0.354145726673982
0.635699648684076
0.563209021170227
0.452139906436606
0.473738384291809
0.718537413889912
0.53961243154799
0.593863954094729
0.436892147325617
0.317630140207231
0.443461522600189
0.674726568781769
0.765719750636504
0.551895015295742
0.643119421955551
0.542655204731485
0.552965164086574
0.576451277951709
0.538862060986621
0.328481508774303
0.330723821354614
0.594183815961738
0.480226021290461
0.655523189224567
0.364098707568512
0.403840576311803
0.499021884303024
0.48343033988512
0.488038343763443
0.523604548447114
0.499838911261075
0.679397781372443
0.437318757329758
0.654412273066191
0.469594576433099
0.340029413494411
0.472832712052824
0.639019960916819
0.482146448657997
0.467162098988223
0.543205908564067
0.412326202193056
0.535318306145375
0.451355390111638
0.522313736743303
0.535782524768592
0.570112558387705
0.399045990241159
0.364778958604227
0.541614712827953
0.412877941952452
0.592263567278415
0.686805321913185
0.738731798995063
0.516088452113661
0.629854829560198
0.403118918525393
0.676264800437763
0.404230132846624
0.592355040396647
0.673185957380693
0.568620140948532
0.557101508357663
0.568992358271792
0.63812885414293
0.285820104815919
0.553721160081482
0.637959126768357
0.424973812238534
0.437866792983041
0.491785927986498
0.400035808393253
0.557239277840231
0.527634672767723
0.37965017360546
0.378043687434491
0.591677095524574
0.584519693160033
0.602417526747033
0.427497094941828
0.517764121918386
0.562331454461416
0.494453866212388
0.707876565857224
0.497698546659783
0.563615709230049
0.463014760095093
0.663949837138931
0.430607551820112
0.586557307666944
0.547459488632475
0.63259951660735
0.583693703829195
0.555250643282736
0.404789462529651
0.391093740596876
0.486649830051801
0.658170175886762
0.52086481433902
0.452288599315639
0.333567619858588
0.635699648684076
0.563209021170227
0.452139906436606
0.402321865914843
0.718537413889912
0.620408502357596
0.593863954094729
0.413685732342361
0.317630140207231
0.443461522600189
0.687682874416816
0.765719750636504
0.551895015295742
0.643119421955551
0.55782654317496
0.552965164086574
0.540615969739998
0.499381893520643
0.328481508774303
0.330723821354614
0.594183815961738
0.480226021290461
0.655523189224567
0.364098707568512
0.403285956938576
0.499021884303024
0.48343033988512
0.523089380629923
0.523604548447114
0.499838911261075
0.679397781372443
0.437318757329758
0.654412273066191
0.469594576433099
0.38167196361075
0.472832712052824
0.608906568278287
0.482146448657997
0.467162098988223
0.543205908564067
0.412326202193056
0.531525197766734
0.451355390111638
0.522313736743303
0.46104486412873
0.570112558387705
0.399045990241159
0.364778958604227
0.541614712827953
0.412877941952452
0.69684871822565
0.686805321913185
0.738731798995063
0.526290829290327
0.629854829560198
0.581194979072392
0.630408066584304
0.500158119705355
0.623144404257479
0.673185957380693
0.568620140948532
0.477872976014566
0.575738440344755
0.63812885414293
0.285820104815919
0.553721160081482
0.606570421854034
0.424973812238534
0.437866792983041
0.491785927986498
0.400035808393253
0.566860190252876
0.321336152927681
0.331874732600875
0.378043687434491
0.567646864933997
0.584519693160033
0.602417526747033
0.427497094941828
0.60128733459938
0.684947058541999
0.565425249811555
0.707876565857224
0.497698546659783
0.5750309806837
0.463014760095093
0.752965253836802
0.430607551820112
0.471304251509008
0.547459488632475
0.63259951660735
0.572439748468852
0.513065918043813
0.404789462529651
0.391093740596876
0.654097893469621
0.658170175886762
0.52086481433902
0.452288599315639
0.333567619858588
0.635699648684076
0.563209021170227
0.452139906436606
0.402321865914843
0.699887398916529
0.630553495121469
0.593863954094729
0.448673674268944
0.317630140207231
0.443461522600189
0.687682874416816
0.602721497729141
0.551895015295742
0.45711048948408
0.467624985619001
0.552965164086574
0.540615969739998
0.412998226369728
0.328481508774303
0.330723821354614
0.594183815961738
0.480226021290461
0.572070854663658
0.377699420272802
0.403285956938576
0.499021884303024
0.492954840841632
0.523089380629923
0.746653749033034
0.499838911261075
0.644831549401789
0.437318757329758
0.654412273066191
0.540439921345621
0.377801299503814
0.625312054054084
0.404893895915836
0.482146448657997
0.467162098988223
0.540337601787379
0.412326202193056
0.484071794402008
0.451355390111638
0.522313736743303
0.46104486412873
0.570112558387705
0.399045990241159
0.364778958604227
0.532104100329277
0.412877941952452
0.69684871822565
0.686805321913185
0.738731798995063
0.526290829290327
0.629854829560198
0.487300093918155
0.508844739680413
0.518870788853962
0.623144404257479
0.641846308860451
0.568620140948532
0.477872976014566
0.575738440344755
0.63812885414293
0.396586317574893
0.553721160081482
0.606570421854034
0.467521438369129
0.437866792983041
0.424086679205264
0.398694686654855
0.49203018553631
0.321336152927681
0.454325768641614
0.378043687434491
0.567646864933997
0.571701682995232
0.602417526747033
0.427497094941828
0.60128733459938
0.732995891721161
0.40017721737215
0.644291781853052
0.507024902430612
0.5750309806837
0.463014760095093
0.633349363452365
0.498352945662181
0.471304251509008
0.547459488632475
0.63259951660735
0.548893606359588
0.553694011748167
0.404789462529651
0.534031284015526
0.657192306104665
0.658170175886762
0.479156764426905
0.452288599315639
0.342181813165677
0.635699648684076
0.488553353949345
0.452139906436606
0.402321865914843
0.699887398916529
0.551740826033815
0.593863954094729
0.545478372966535
0.317630140207231
0.505339245547765
0.687682874416816
0.602721497729141
0.595080923859724
0.424554598542124
0.482935897950741
0.580186499329311
0.540615969739998
0.412998226369728
0.247089998425806
0.312856344302904
0.594183815961738
0.71700484885248
0.572070854663658
0.377699420272802
0.339913382585264
0.547130474540842
0.493669461770402
0.523130386462525
0.746653749033034
0.57386850937237
0.644831549401789
0.52415317964748
0.654412273066191
0.540439921345621
0.375120496485407
0.577987899772495
0.404893895915836
0.482146448657997
0.460593955474394
0.540337601787379
0.412326202193056
0.484071794402008
0.451355390111638
0.470873656018498
0.447758213667703
0.570112558387705
0.392212055575934
0.364778958604227
0.532104100329277
0.412877941952452
0.597958703166656
0.686805321913185
0.738731798995063
0.525002805667355
0.609584225744203
0.487300093918155
0.507867271904702
0.385737085253077
0.623144404257479
0.653024373081679
0.568620140948532
0.406642433469587
0.575738440344755
0.63812885414293
0.396586317574893
0.553721160081482
0.606570421854034
0.467521438369129
0.437866792983041
0.424086679205264
0.398694686654855
0.524899272420273
0.517971937057588
0.403862777145897
0.505176211961017
0.567646864933997
0.467710034740321
0.43297802478701
0.427497094941828
0.60128733459938
0.732995891721161
0.437658889348687
0.644291781853052
0.507024902430612
0.5750309806837
0.524763854765379
0.633349363452365
0.576589671264728
0.471304251509008
0.472383139559145
0.622150632552012
0.668984469633433
0.617812483417009
0.404789462529651
0.534031284015526
0.657192306104665
0.700906349881387
0.397188828248638
0.452288599315639
0.342181813165677
0.778292038151423
0.510023336581134
0.452139906436606
0.402321865914843
0.481867731923478
0.551740826033815
0.594491662942062
0.52897672932897
0.317630140207231
0.497889589573652
0.6976815718163
0.602721497729141
0.69520960055068
0.424554598542124
0.482935897950741
0.574945241869341
0.540615969739998
0.298454376575981
0.247089998425806
0.312856344302904
0.594183815961738
0.71700484885248
0.559133454021832
0.385514253052492
0.339913382585264
0.547130474540842
0.493669461770402
0.523130386462525
0.672705181021891
0.411238388694435
0.644831549401789
0.52415317964748
0.654412273066191
0.540596214137763
0.375120496485407
0.614126505360884
0.398571179187667
0.477270971639867
0.460593955474394
0.540337601787379
0.44564765622295
0.506961876645299
0.482610709025281
0.470873656018498
0.447758213667703
0.576822673190523
0.30684763992082
0.364778958604227
0.562977426018611
0.412877941952452
0.597958703166656
0.514458538301
0.738731798995063
0.525002805667355
0.609584225744203
0.564246721305167
0.507867271904702
0.426354001695974
0.623144404257479
0.702351779797455
0.568620140948532
0.406642433469587
0.632756740303894
0.596394837636236
0.396586317574893
0.553721160081482
0.606570421854034
0.467521438369129
0.437866792983041
0.407255394633703
0.586488190954821
0.524899272420273
0.517971937057588
0.396974703649632
0.53905258476025
0.567646864933997
0.467710034740321
0.43297802478701
0.43578334363521
0.60128733459938
0.732995891721161
0.437658889348687
0.5973580141109
0.497345153947858
0.5750309806837
0.524763854765379
0.661003541751015
0.554016544932723
0.471304251509008
0.472383139559145
0.611776819413591
0.668984469633433
0.617812483417009
0.404789462529651
0.534031284015526
0.470659497666225
0.584375755067311
0.563136897323332
0.452288599315639
0.342181813165677
0.778292038151423
0.502519760666087
0.452139906436606
0.402321865914843
0.481867731923478
0.551740826033815
0.594491662942062
0.58406310451149
0.317630140207231
0.497889589573652
0.6976815718163
0.602721497729141
0.69520960055068
0.424554598542124
0.533258500838108
0.574945241869341
0.540615969739998
0.298454376575981
0.247089998425806
0.312856344302904
0.585838934134827
0.71700484885248
0.428642828862982
0.385514253052492
0.354450990254065
0.547130474540842
0.572859987254333
0.523659294159697
0.672705181021891
0.42196393327932
0.712138279273872
0.652719745241377
0.559128064306027
0.552499872456269
0.542976112578523
0.614126505360884
0.626564215874027
0.477270971639867
0.460593955474394
0.540337601787379
0.483152106210654
0.506961876645299
0.482610709025281
0.40794742198055
0.447758213667703
0.657043456771082
0.312369717995471
0.364778958604227
0.562977426018611
0.412877941952452
0.490288689959238
0.511194966356261
0.738731798995063
0.54759692684236
0.594648589061846
0.564246721305167
0.49752495877325
0.426354001695974
0.623144404257479
0.702351779797455
0.568620140948532
0.406642433469587
0.632756740303894
0.596394837636236
0.390933503028548
0.567341349099343
0.606570421854034
0.467521438369129
0.437866792983041
0.407255394633703
0.586488190954821
0.578087008065947
0.517971937057588
0.396974703649632
0.53905258476025
0.688029795536433
0.584290090778638
0.43297802478701
0.43578334363521
0.584888436558478
0.732995891721161
0.413273815443755
0.5973580141109
0.553583235301477
0.546582817037471
0.524763854765379
0.661003541751015
0.520611110037387
0.471304251509008
0.472383139559145
0.622030920825271
0.668984469633433
0.645454335650343
0.402019920782427
0.534031284015526
0.492699981195449
0.584375755067311
0.508032025295497
0.406335831208007
0.342181813165677
0.778292038151423
0.502519760666087
0.554687970770962
0.583824403464066
0.481867731923478
0.551740826033815
0.559309406170847
0.519613943497704
0.35161191804379
0.5165434258938
0.6976815718163
0.602721497729141
0.69520960055068
0.424554598542124
0.533258500838108
0.574945241869341
0.540615969739998
0.316353848148975
0.247089998425806
0.312856344302904
0.585838934134827
0.474600123132306
0.428642828862982
0.385514253052492
0.441612577031423
0.581971049416262
0.548680490475163
0.523659294159697
0.45939931608779
0.42196393327932
0.712138279273872
0.652719745241377
0.579953981879622
0.548319439117781
0.534753556317912
0.614126505360884
0.626564215874027
0.477270971639867
0.460593955474394
0.540337601787379
0.483152106210654
0.506961876645299
0.361103213526799
0.47450107350575
0.447758213667703
0.696662020842792
0.312369717995471
0.364778958604227
0.562977426018611
0.412877941952452
0.53692107491275
0.371274179527099
0.738731798995063
0.409372186297262
0.594648589061846
0.564246721305167
0.533645651842539
0.426354001695974
0.684557623318797
0.702351779797455
0.568620140948532
0.520306508359114
0.632756740303894
0.596394837636236
0.37883232605519
0.559498973954915
0.575555688513617
0.467521438369129
0.431310725147454
0.407255394633703
0.660833957361111
0.573252456259267
0.517971937057588
0.396974703649632
0.544999644807473
0.688029795536433
0.582492546714379
0.43297802478701
0.439231338176638
0.584888436558478
0.732995891721161
0.413273815443755
0.54555108296957
0.553583235301477
0.546582817037471
0.524763854765379
0.661003541751015
0.520611110037387
0.471304251509008
0.472383139559145
0.622030920825271
0.668984469633433
0.645454335650343
0.402019920782427
0.534031284015526
0.485075465613651
0.561640209352263
0.508032025295497
0.406335831208007
0.342181813165677
0.778292038151423
0.502519760666087
0.554687970770962
0.583824403464066
0.516899913147953
0.485332647971784
0.559309406170847
0.593760605648299
0.35161191804379
0.512001246765081
0.6976815718163
0.538101381632921
0.680591833192367
0.424554598542124
0.637681664775224
0.574945241869341
0.632230550162883
0.507075748569382
0.247089998425806
0.312856344302904
0.422672761913497
0.474600123132306
0.428642828862982
0.472754127681985
0.439946385665864
0.581971049416262
0.548680490475163
0.536411115233537
0.441271407495705
0.42196393327932
0.565316106221923
0.652719745241377
0.579953981879622
0.521937096749234
0.479167771924568
0.540983822861281
0.442294945445668
0.439804878020681
0.460593955474394
0.540337601787379
0.512169380455947
0.403023145651628
0.361103213526799
0.500011796717839
0.447758213667703
0.696662020842792
0.433102087791694
0.367441655599833
0.562977426018611
0.412877941952452
0.53692107491275
0.371274179527099
0.738731798995063
0.409372186297262
0.594648589061846
0.588603286873646
0.547139246548899
0.426354001695974
0.684557623318797
0.73096053584699
0.568620140948532
0.520306508359114
0.55169357951941
0.633853882547767
0.611691959620878
0.559498973954915
0.651333107010193
0.627188414083658
0.491883389394192
0.356659947522821
0.660833957361111
0.573252456259267
0.611214034812668
0.41020095003161
0.544999644807473
0.688029795536433
0.582492546714379
0.43297802478701
0.444859881076022
0.616656923364128
0.732995891721161
0.413273815443755
0.54555108296957
0.637349124168086
0.546582817037471
0.547524540421379
0.661003541751015
0.584649489822551
0.471304251509008
0.472383139559145
0.622030920825271
0.668984469633433
0.641538607113888
0.402019920782427
0.504860924072614
0.485075465613651
0.561640209352263
0.636482608842221
0.676521558318686
0.342181813165677
0.778292038151423
0.502519760666087
0.554687970770962
0.578184577723329
0.285037695832992
0.635336918651901
0.559309406170847
0.54008783340271
0.35161191804379
0.614281366661867
0.645390250017075
0.538101381632921
0.686900377260787
0.424554598542124
0.637681664775224
0.586362687630691
0.652694622336498
0.473076181387265
0.247089998425806
0.312856344302904
0.511511847611101
0.677529752205627
0.428642828862982
0.458538008266561
0.416831626786233
0.539849428848842
0.548680490475163
0.600557404114783
0.528240379213705
0.382708705367948
0.565316106221923
0.652719745241377
0.579953981879622
0.521937096749234
0.468806413144455
0.440962979163421
0.442365010665792
0.439804878020681
0.691516587477914
0.540337601787379
0.468233583813991
0.403023145651628
0.425738224530095
0.500011796717839
0.481501147974543
0.696662020842792
0.420370939870731
0.367441655599833
0.562977426018611
0.412877941952452
0.525451141068525
0.419234813886508
0.738731798995063
0.409372186297262
0.55441824667831
0.588603286873646
0.547139246548899
0.530332300628517
0.684557623318797
0.73096053584699
0.746933982402954
0.520306508359114
0.734402329469184
0.633853882547767
0.611691959620878
0.559498973954915
0.651333107010193
0.627188414083658
0.436365650029212
0.356659947522821
0.660833957361111
0.573252456259267
0.611214034812668
0.41020095003161
0.544999644807473
0.688029795536433
0.575870495516739
0.429828390122851
0.423769561306099
0.657116702735925
0.486874988553323
0.413273815443755
0.659786431397321
0.635905351240462
0.546582817037471
0.547524540421379
0.643400783022891
0.584649489822551
0.471304251509008
0.55781336207191
0.622030920825271
0.668984469633433
0.641538607113888
0.347935284919993
0.416203655146473
0.523955611091926
0.562253765028868
0.527245543229751
0.630238658547169
0.342181813165677
0.778292038151423
0.502519760666087
0.554687970770962
0.517756787786153
0.285037695832992
0.635336918651901
0.559309406170847
0.54008783340271
0.35161191804379
0.614281366661867
0.645390250017075
0.538101381632921
0.686900377260787
0.424554598542124
0.637681664775224
0.586362687630691
0.652694622336498
0.473076181387265
0.247089998425806
0.312856344302904
0.511511847611101
0.555847632164131
0.414649956498459
0.33325812406619
0.417043529620711
0.539849428848842
0.631491779920859
0.507964540823293
0.528240379213705
0.382708705367948
0.565942149214806
0.652719745241377
0.572062721515104
0.30344702831626
0.468806413144455
0.440962979163421
0.639020083227346
0.572493547785647
0.691516587477914
0.507888343568835
0.468233583813991
0.403023145651628
0.428307428495259
0.500011796717839
0.463419552796531
0.696662020842792
0.420370939870731
0.399893844777829
0.486661705333231
0.412877941952452
0.589134991457246
0.419234813886508
0.738731798995063
0.497047595602867
0.55441824667831
0.588603286873646
0.595602045749731
0.530332300628517
0.557327745832489
0.520415102888814
0.771568866859957
0.520306508359114
0.734402329469184
0.549063946321739
0.611691959620878
0.556555212670875
0.513087052822791
0.591833312490202
0.436365650029212
0.356659947522821
0.420067430548332
0.556330660801574
0.611214034812668
0.41020095003161
0.544999644807473
0.688029795536433
0.575870495516739
0.429828390122851
0.383044300643487
0.657116702735925
0.509657401308446
0.413273815443755
0.659786431397321
0.635905351240462
0.544628267815592
0.484177386306324
0.643400783022891
0.584649489822551
0.473378421015837
0.573507793625739
0.622030920825271
0.668984469633433
0.680370839065322
0.347935284919993
0.510194907436055
0.377167559243222
0.705302971935662
0.527245543229751
0.630238658547169
0.342181813165677
0.778292038151423
0.502519760666087
0.476159171466033
0.511654629150627
0.285037695832992
0.620383892439353
0.440320378232603
0.541031254694436
0.35161191804379
0.614281366661867
0.647315350097159
0.504079412148219
0.686900377260787
0.422779161896941
0.704440711919193
0.586362687630691
0.651926501375671
0.473076181387265
0.247089998425806
0.295107477931609
0.511511847611101
0.555847632164131
0.414649956498459
0.62366138322357
0.42147086813909
0.539849428848842
0.631491779920859
0.400033565742172
0.628702955455423
0.382708705367948
0.565942149214806
0.649400692320879
0.572062721515104
0.50134738145984
0.468806413144455
0.363797487076137
0.639020083227346
0.692193550930247
0.341138221144059
0.447160842718251
0.468233583813991
0.403023145651628
0.428307428495259
0.510255358120235
0.463419552796531
0.696662020842792
0.451047420352364
0.503974869348686
0.531989399699214
0.412877941952452
0.591968302067665
0.318324069831295
0.738731798995063
0.505642878842354
0.554301411457322
0.588603286873646
0.605983420926908
0.530332300628517
0.557327745832489
0.502076452683832
0.771568866859957
0.520306508359114
0.658589886297684
0.435582735102043
0.611691959620878
0.552325056910193
0.547672328136675
0.628686050089787
0.436365650029212
0.356659947522821
0.445256624066769
0.556330660801574
0.606800243146807
0.41020095003161
0.544999644807473
0.688029795536433
0.556264406816657
0.427203123154785
0.383044300643487
0.56795421029902
0.537523998529194
0.413273815443755
0.632350555338655
0.593686408713144
0.569415932174329
0.484177386306324
0.643400783022891
0.584649489822551
0.473378421015837
0.516347817104582
0.622030920825271
0.668984469633433
0.722240760796696
0.402467454618448
0.510194907436055
0.507866962569961
0.705302971935662
0.588651491142301
0.621743256248885
0.342181813165677
0.778292038151423
0.517278450571095
0.476159171466033
0.511654629150627
0.285037695832992
0.620383892439353
0.378915557455165
0.541031254694436
0.35161191804379
0.584410003024699
0.647315350097159
0.504079412148219
0.704873452895237
0.422779161896941
0.704440711919193
0.586362687630691
0.555291415190425
0.473076181387265
0.247089998425806
0.44484858793465
0.511511847611101
0.479817206845377
0.414649956498459
0.614589287385245
0.42147086813909
0.539849428848842
0.630839328448717
0.400033565742172
0.628702955455423
0.46364907150975
0.565942149214806
0.649400692320879
0.572062721515104
0.491773100419899
0.487925551554039
0.363797487076137
0.475113210547822
0.576959790742908
0.464473611170435
0.447160842718251
0.718740306270256
0.403023145651628
0.428307428495259
0.510255358120235
0.395414860987563
0.696662020842792
0.451047420352364
0.470407638624617
0.531989399699214
0.412877941952452
0.591968302067665
0.318324069831295
0.738731798995063
0.505642878842354
0.554301411457322
0.576830787746369
0.605983420926908
0.512535749215149
0.529464491370124
0.502076452683832
0.771568866859957
0.578044508346303
0.658589886297684
0.435582735102043
0.611691959620878
0.552325056910193
0.575131179806008
0.628686050089787
0.436365650029212
0.356659947522821
0.47072661811014
0.622221957370897
0.606800243146807
0.41020095003161
0.544999644807473
0.635427503561041
0.555607661332691
0.419561180573812
0.383044300643487
0.522044762412366
0.58785505242383
0.413273815443755
0.527192093264756
0.592242406188581
0.580638274566253
0.484177386306324
0.643400783022891
0.577851911181523
0.473378421015837
0.66530358855145
0.458171809860793
0.668984469633433
0.722240760796696
0.402467454618448
0.515761664980713
0.507866962569961
0.705302971935662
0.620206852959383
0.411771070353409
0.342181813165677
0.626977849212791
0.517278450571095
0.46881528448874
0.601878899200629
0.285037695832992
0.624723533971479
0.378915557455165
0.522117225369058
0.35161191804379
0.584410003024699
0.631696148439433
0.504079412148219
0.704873452895237
0.415737978772581
0.704440711919193
0.586362687630691
0.555291415190425
0.504168123091024
0.247089998425806
0.441126664426127
0.486425676295968
0.462592627601281
0.414649956498459
0.614589287385245
0.551374326246214
0.539849428848842
0.737250878105572
0.400033565742172
0.501769301828621
0.389070238625027
0.565942149214806
0.649400692320879
0.572062721515104
0.533839902881313
0.487925551554039
0.549863351767065
0.59308421504991
0.576959790742908
0.464473611170435
0.447160842718251
0.705683723364062
0.389526096480203
0.428307428495259
0.510255358120235
0.395414860987563
0.696662020842792
0.451047420352364
0.470407638624617
0.473388158482964
0.539593672155179
0.606692226865024
0.318324069831295
0.738731798995063
0.505642878842354
0.554301411457322
0.576830787746369
0.62241541441607
0.512535749215149
0.529464491370124
0.485367930009661
0.771568866859957
0.497134167406394
0.658589886297684
0.383985886058576
0.611691959620878
0.552325056910193
0.462334821667157
0.52598823004838
0.436365650029212
0.338201798016829
0.47072661811014
0.584646514468363
0.606800243146807
0.644718383241159
0.525598066912249
0.635427503561041
0.518680492073377
0.419561180573812
0.383044300643487
0.522044762412366
0.58785505242383
0.413273815443755
0.618547734968495
0.579858554633374
0.591674699778068
0.484177386306324
0.643400783022891
0.577851911181523
0.515598617013341
0.66530358855145
0.458171809860793
0.668984469633433
0.722240760796696
0.402467454618448
0.51291525026372
0.507866962569961
0.705302971935662
0.661170336504881
0.411771070353409
0.470169820757961
0.608288608547986
0.519735970505276
0.507284631357276
0.411213379602422
0.285037695832992
0.624723533971479
0.378915557455165
0.522117225369058
0.37607442079167
0.584410003024699
0.631696148439433
0.461927789979288
0.704873452895237
0.415737978772581
0.704440711919193
0.586362687630691
0.555291415190425
0.669853052525473
0.247089998425806
0.356863169807638
0.586601903352074
0.462592627601281
0.449488327731216
0.606316768111241
0.593616396268448
0.539849428848842
0.737250878105572
0.439642725141502
0.501769301828621
0.389070238625027
0.565942149214806
0.649400692320879
0.384030641494365
0.533839902881313
0.487925551554039
0.549863351767065
0.59308421504991
0.576959790742908
0.780529614915087
0.560966280341791
0.67804399568757
0.406040524025542
0.347934036292031
0.513097794992689
0.395414860987563
0.696662020842792
0.451047420352364
0.470407638624617
0.473388158482964
0.539593672155179
0.606692226865024
0.318324069831295
0.738731798995063
0.472657131662021
0.465281407948808
0.576830787746369
0.619950284109218
0.475103363605259
0.529464491370124
0.473102033693545
0.834388200012667
0.497134167406394
0.658589886297684
0.408384151914294
0.552018110218471
0.568687556410617
0.480399506614335
0.52598823004838
0.436365650029212
0.338201798016829
0.528381915665391
0.624985499161558
0.596448821451317
0.535232878663159
0.426620387553245
0.635427503561041
0.518680492073377
0.497383158154176
0.321406671510869
0.522044762412366
0.550813082843977
0.413273815443755
0.618547734968495
0.585287000230175
0.459471803283279
0.484177386306324
0.643400783022891
0.678173968480277
0.515598617013341
0.66530358855145
0.458171809860793
0.674049147016675
0.722240760796696
0.402467454618448
0.51291525026372
0.507866962569961
0.718370604431357
0.661170336504881
0.411771070353409
0.675455719853395
0.580634137328104
0.49951997276708
0.477170338697605
0.411213379602422
0.285037695832992
0.624723533971479
0.378915557455165
0.320762361115329
0.437580434196062
0.584410003024699
0.631696148439433
0.452305933374086
0.704873452895237
0.415737978772581
0.704440711919193
0.578301451141085
0.478971054631378
0.669853052525473
0.247089998425806
0.369862580330663
0.586601903352074
0.553799992148757
0.485850159085706
0.606316768111241
0.593616396268448
0.589978946465498
0.737250878105572
0.439642725141502
0.501769301828621
0.389070238625027
0.565942149214806
0.546573244224733
0.340767584957138
0.539760529486907
0.487925551554039
0.53301990594094
0.537992147897219
0.576959790742908
0.566281566208533
0.560966280341791
0.67804399568757
0.406040524025542
0.347934036292031
0.503861038535399
0.395414860987563
0.661077356361598
0.617685264325638
0.418113234762724
0.473388158482964
0.54537160557725
0.606692226865024
0.318324069831295
0.738731798995063
0.472657131662021
0.493648593148327
0.570797849513073
0.619950284109218
0.475103363605259
0.470295541433025
0.509586087785337
0.834388200012667
0.497134167406394
0.659260197494981
0.408384151914294
0.535421108506689
0.577218621282742
0.491284059230487
0.521619673702382
0.445885525812655
0.338201798016829
0.528381915665391
0.83975812968502
0.596448821451317
0.535232878663159
0.493041815299744
0.635427503561041
0.518680492073377
0.476077755352564
0.321406671510869
0.539384633676338
0.550813082843977
0.413273815443755
0.618547734968495
0.585287000230175
0.459471803283279
0.49962395672771


==> sbU_chainNu.dat <==
0.561040938332404
0.368396403992023
0.53274702262462
0.290695706423241
0.670441927560909
0.423578852522831
0.605036654612507
0.341580985360065
0.547293705806064
0.310258311394927
0.490540163600915
0.534746175953283
0.453048642256489
0.681401449260629
0.347324314819422
0.498104828211505
0.504006925161796
0.415825312344892
0.41832504100162
0.636586864793584
0.62027418462214
0.209114815548088
0.688415758464825
0.726302792954533
0.50235277463792
0.546451915428183
0.577006649877866
0.53650269624477
0.765779221208153
0.628603818607259
0.441927897884777
0.807050340478827
0.577279996599655
0.429723331003677
0.53969503217437
0.725958451409112
0.412903200612753
0.611286780708729
0.27833760839309
0.532662931385158
0.426687895496735
0.467017308722814
0.625054197235848
0.598366248074847
0.344818780370569
0.31436636095015
0.225247831432239
0.879872498080251
0.337696174854364
0.735260618528958
0.53842885080094
0.292163175968553
0.327196238922024
0.705436020126332
0.278165156899319
0.41634340352822
0.416983849949443
0.59333624107045
0.489449547572853
0.546063418718582
0.529998269780799
0.577799479010019
0.631180799646042
0.380534225712783
0.761163498325019
0.456890715864395
0.505951701909215
0.187483274676202
0.531331158465797
0.508926689746887
0.751854787790235
0.2478998551199
0.561950067780104
0.538133628312986
0.492717709731456
0.649041059246946
0.663294406345421
0.446633733058253
0.503170499878804
0.672861354447758
0.666057869346804
0.305555615078185
0.381929407577263
0.609626485880094
0.681288267923908
0.456550863639687
0.516540694567403
0.604699026762147
0.340372416384557
0.47156574408106
0.501897874368162
0.725085793705691
0.618380366590003
0.595348177585784
0.370735142462931
0.664521623849055
0.687062816237724
0.616229742663502
0.577165703032378
0.650719109851704
0.545846805589008
0.432139469347135
0.56649468628204
0.290695706423241
0.670441927560909
0.423578852522831
0.741045035790321
0.341580985360065
0.477572113193503
0.506735834654613
0.490540163600915
0.534746175953283
0.453048642256489
0.681401449260629
0.33613286997626
0.498104828211505
0.48838863933124
0.415247960731854
0.41832504100162
0.315484631133312
0.62027418462214
0.209114815548088
0.688415758464825
0.726302792954533
0.50235277463792
0.495946697754581
0.577006649877866
0.53650269624477
0.765779221208153
0.628603818607259
0.476342253577304
0.807050340478827
0.511469354417165
0.429723331003677
0.53969503217437
0.725958451409112
0.412903200612753
0.638276964742475
0.448720587064322
0.532662931385158
0.426687895496735
0.467017308722814
0.625054197235848
0.651980448042651
0.344818780370569
0.31436636095015
0.225247831432239
0.653005382878099
0.337696174854364
0.735260618528958
0.53842885080094
0.571094057821866
0.327196238922024
0.705436020126332
0.278165156899319
0.383512769057122
0.416983849949443
0.59407566650225
0.489449547572853
0.546063418718582
0.512469634909272
0.577799479010019
0.631180799646042
0.380534225712783
0.761163498325019
0.456890715864395
0.442455446877205
0.187483274676202
0.661472085779713
0.508926689746887
0.751854787790235
0.2478998551199
0.619183301292353
0.538133628312986
0.492717709731456
0.649041059246946
0.663294406345421
0.447245673771811
0.624912607715762
0.672861354447758
0.666057869346804
0.483098383061336
0.381929407577263
0.609626485880094
0.681288267923908
0.5235681574107
0.516540694567403
0.532666542989261
0.380776377960547
0.47156574408106
0.501897874368162
0.725085793705691
0.618380366590003
0.595348177585784
0.348891782598318
0.618864036716126
0.478634043272257
0.605972538828254
0.445654030908479
0.650719109851704
0.554563710107428
0.560925065746894
0.56649468628204
0.290695706423241
0.670441927560909
0.570830104769358
0.811058538066676
0.414053716494067
0.477572113193503
0.725942809305061
0.490540163600915
0.534746175953283
0.453048642256489
0.681401449260629
0.33613286997626
0.458216213551782
0.462287910397241
0.487378043631075
0.41832504100162
0.328667427127235
0.539229615364511
0.168708365590978
0.688415758464825
0.726302792954533
0.50235277463792
0.495946697754581
0.577006649877866
0.509082211224792
0.765779221208153
0.628603818607259
0.476342253577304
0.983799418092643
0.526583854100049
0.482147590244098
0.607701996623469
0.725958451409112
0.412903200612753
0.613225828158509
0.448720587064322
0.532662931385158
0.532064188811719
0.67301130109976
0.625054197235848
0.559326305493967
0.344818780370569
0.465300511452734
0.225247831432239
0.628816298386204
0.337696174854364
0.735260618528958
0.53842885080094
0.571094057821866
0.327196238922024
0.705436020126332
0.278165156899319
0.383512769057122
0.416983849949443
0.622789706790372
0.421372861126403
0.596230103023661
0.512469634909272
0.453181026403989
0.631180799646042
0.517873516465961
0.761163498325019
0.687741738616729
0.442455446877205
0.234023061970518
0.661472085779713
0.508926689746887
0.751854787790235
0.28163496006221
0.619183301292353
0.538133628312986
0.492717709731456
0.625383616004235
0.625964441315462
0.430369617484816
0.624912607715762
0.72936623660709
0.666057869346804
0.489821513351628
0.381929407577263
0.609626485880094
0.681288267923908
0.623502058161031
0.516540694567403
0.499557952255228
0.52027331501675
0.477968989050911
0.391809642451389
0.721552766552237
0.588606448470982
0.595348177585784
0.348891782598318
0.69924703860851
0.478634043272257
0.605972538828254
0.445654030908479
0.513287737355891
0.416909168301182
0.560925065746894
0.544481683913997
0.290695706423241
0.659639411394674
0.570830104769358
0.811058538066676
0.414053716494067
0.477572113193503
0.65323123972116
0.490540163600915
0.534746175953283
0.453048642256489
0.729676525300093
0.33613286997626
0.458216213551782
0.462287910397241
0.487378043631075
0.41832504100162
0.328667427127235
0.387584656351946
0.607374068374207
0.647786419407092
0.726302792954533
0.50235277463792
0.491598318449334
0.577006649877866
0.55878486396476
0.743239240408931
0.628603818607259
0.476342253577304
0.983799418092643
0.617020693182145
0.471039818621815
0.616413540444988
0.725958451409112
0.412903200612753
0.613225828158509
0.448720587064322
0.532662931385158
0.532064188811719
0.361045784127194
0.620973065491311
0.559326305493967
0.258013118101462
0.465300511452734
0.225247831432239
0.610134657792508
0.337696174854364
0.748592723254067
0.571387745740855
0.603145104936402
0.327196238922024
0.705436020126332
0.278165156899319
0.413494923236245
0.416983849949443
0.622789706790372
0.421372861126403
0.596230103023661
0.512469634909272
0.453181026403989
0.631180799646042
0.517873516465961
0.761163498325019
0.687741738616729
0.442455446877205
0.234023061970518
0.661472085779713
0.43326426670175
0.751854787790235
0.28163496006221
0.619183301292353
0.538133628312986
0.567779824909334
0.615714922942298
0.625964441315462
0.430369617484816
0.624912607715762
0.72936623660709
0.451611506068359
0.57612062510033
0.381929407577263
0.609626485880094
0.681288267923908
0.623502058161031
0.311605209672849
0.499557952255228
0.543365017479318
0.477968989050911
0.391809642451389
0.721552766552237
0.631822684833815
0.595348177585784
0.348891782598318
0.69924703860851
0.655565158115259
0.605972538828254
0.445654030908479
0.513287737355891
0.416909168301182
0.560925065746894
0.544481683913997
0.290695706423241
0.689033850194555
0.612721332198663
0.811058538066676
0.414053716494067
0.576265333301023
0.65323123972116
0.490540163600915
0.534746175953283
0.432125181431418
0.729676525300093
0.409537866838037
0.56999737808587
0.410448827094265
0.487378043631075
0.41832504100162
0.328667427127235
0.461037395830657
0.525412879149472
0.647786419407092
0.726302792954533
0.50235277463792
0.491598318449334
0.577006649877866
0.55878486396476
0.743239240408931
0.628603818607259
0.346663248547092
0.983799418092643
0.646885182771379
0.471039818621815
0.547763788134092
0.725958451409112
0.412903200612753
0.61222128619724
0.405251110260221
0.532662931385158
0.426415592600082
0.361045784127194
0.599048938012162
0.559326305493967
0.258013118101462
0.468082679597063
0.225247831432239
0.610134657792508
0.472393143285467
0.748592723254067
0.571387745740855
0.637568997417
0.327196238922024
0.705436020126332
0.278165156899319
0.381112662752533
0.416983849949443
0.622789706790372
0.425838264780635
0.596230103023661
0.512469634909272
0.453181026403989
0.631180799646042
0.517873516465961
0.761163498325019
0.687741738616729
0.478530262934388
0.234023061970518
0.628320134927527
0.434358063096804
0.751854787790235
0.28163496006221
0.619183301292353
0.532252564523068
0.514040341729004
0.623551047812428
0.625964441315462
0.430369617484816
0.624912607715762
0.72936623660709
0.648033795160926
0.57612062510033
0.381929407577263
0.512630964735341
0.681288267923908
0.623507387963317
0.311605209672849
0.499557952255228
0.543365017479318
0.477968989050911
0.391809642451389
0.721552766552237
0.631822684833815
0.531974021508466
0.512259926469082
0.69924703860851
0.58611583225687
0.519097626001491
0.445654030908479
0.513287737355891
0.416909168301182
0.57190986805332
0.544481683913997
0.290695706423241
0.787997363755475
0.612721332198663
0.811058538066676
0.414605282958192
0.594189193078527
0.663536447555235
0.475420060117219
0.497631542156018
0.432125181431418
0.729676525300093
0.422025012809103
0.56999737808587
0.410448827094265
0.487378043631075
0.583370472557582
0.325855965850473
0.503928391346364
0.525412879149472
0.647786419407092
0.646867746538616
0.50235277463792
0.491598318449334
0.573722061395618
0.55878486396476
0.729102367019471
0.63084822112479
0.346663248547092
0.983799418092643
0.646885182771379
0.471039818621815
0.516222213660546
0.725958451409112
0.388575394924944
0.653288829242655
0.405251110260221
0.532662931385158
0.435572956940326
0.361045784127194
0.599048938012162
0.497532548961845
0.258013118101462
0.767049914488387
0.225247831432239
0.607072890019359
0.493738215267372
0.562703036409034
0.571387745740855
0.645875539476975
0.327196238922024
0.705436020126332
0.278165156899319
0.592649150646033
0.416983849949443
0.622789706790372
0.425838264780635
0.596230103023661
0.512469634909272
0.453181026403989
0.341925633499749
0.517873516465961
0.761163498325019
0.693824898920169
0.478530262934388
0.234023061970518
0.672984724043877
0.434358063096804
0.751854787790235
0.335490565000113
0.538838422575513
0.532252564523068
0.541917455123025
0.629143096117501
0.625964441315462
0.430369617484816
0.64245468375955
0.64258253094695
0.648033795160926
0.57612062510033
0.381929407577263
0.512630964735341
0.681288267923908
0.623507387963317
0.358529934883571
0.567052362651627
0.543365017479318
0.359178854299937
0.391809642451389
0.721552766552237
0.615111986440262
0.452825414139406
0.516381221814657
0.69924703860851
0.564018347875338
0.516213268676241
0.445654030908479
0.626077366050837
0.380548175889028
0.57190986805332
0.457138569341401
0.290695706423241
0.787997363755475
0.612721332198663
0.811058538066676
0.414605282958192
0.594189193078527
0.659720557750358
0.475420060117219
0.497631542156018
0.432125181431418
0.729676525300093
0.422025012809103
0.457835545768972
0.53872495606965
0.367978228126325
0.583370472557582
0.325855965850473
0.441802052620498
0.622977148053411
0.610900381600796
0.64593621052366
0.570018993413377
0.491598318449334
0.573722061395618
0.49202250679584
0.729102367019471
0.63084822112479
0.621631670563657
0.983799418092643
0.573308805157615
0.471039818621815
0.516222213660546
0.725958451409112
0.419850712004946
0.653288829242655
0.405251110260221
0.480016776414212
0.586980351958963
0.349465000361005
0.461926594271421
0.497532548961845
0.258013118101462
0.767049914488387
0.225247831432239
0.590700296706075
0.509699792252684
0.67945787750188
0.550787459737411
0.642592580637204
0.327196238922024
0.705436020126332
0.278165156899319
0.592649150646033
0.417411432315877
0.622789706790372
0.425838264780635
0.596230103023661
0.512469634909272
0.453181026403989
0.341925633499749
0.556351043849516
0.761163498325019
0.631860564471107
0.478530262934388
0.63636566927946
0.467629656437632
0.275821180411568
0.751854787790235
0.335490565000113
0.529841327118207
0.538824973991609
0.541917455123025
0.629143096117501
0.625964441315462
0.430369617484816
0.64245468375955
0.50570086147591
0.726997022107263
0.584649296793089
0.369598834671726
0.662291457362695
0.5904474699781
0.568169226741832
0.358529934883571
0.378019581508211
0.543365017479318
0.350573070783744
0.391809642451389
0.721552766552237
0.410998185804827
0.452825414139406
0.516381221814657
0.69924703860851
0.564018347875338
0.527551589134325
0.445654030908479
0.477645204704548
0.515115712663435
0.603180594936921
0.908292016524757
0.290695706423241
0.787997363755475
0.710155420966063
0.811058538066676
0.387274135887108
0.594189193078527
0.659720557750358
0.475420060117219
0.57356424675266
0.445882124446486
0.729676525300093
0.422025012809103
0.43766521862134
0.507274723642619
0.367978228126325
0.583370472557582
0.647370804512057
0.441802052620498
0.461882356300824
0.610900381600796
0.655808931459677
0.552299281749086
0.398785310366414
0.62658312200311
0.489935518604212
0.481221658674713
0.63084822112479
0.621631670563657
0.776985060943798
0.588186074569652
0.478313676229122
0.516222213660546
0.803644408462009
0.419850712004946
0.653288829242655
0.342119447297349
0.480016776414212
0.421809222057341
0.388129972186683
0.461926594271421
0.497532548961845
0.293046465229588
0.767049914488387
0.225247831432239
0.590700296706075
0.501473174098226
0.67945787750188
0.484950068098095
0.642592580637204
0.333209497381497
0.705436020126332
0.278165156899319
0.592649150646033
0.417411432315877
0.627850638925052
0.425838264780635
0.567972104005497
0.512469634909272
0.612375396247835
0.341925633499749
0.550294741835214
0.761163498325019
0.631860564471107
0.506378837360104
0.63636566927946
0.591244458214888
0.275821180411568
0.751854787790235
0.535228498588641
0.529841327118207
0.538824973991609
0.541917455123025
0.585101230204171
0.625964441315462
0.430369617484816
0.64245468375955
0.495615060347076
0.636298273826515
0.584649296793089
0.373395800266707
0.662291457362695
0.515871283132785
0.431181638743512
0.358529934883571
0.582648909605483
0.543365017479318
0.350573070783744
0.649721046290394
0.721552766552237
0.313554395283931
0.452825414139406
0.525271196074794
0.69924703860851
0.568873356171471
0.551955103174718
0.445654030908479
0.477645204704548
0.514252999879373
0.625295064084779
0.908292016524757
0.290695706423241
0.787997363755475
0.710155420966063
0.811058538066676
0.387274135887108
0.594189193078527
0.589503428305117
0.471403685867162
0.57356424675266
0.445882124446486
0.729676525300093
0.422025012809103
0.32134484563338
0.443735787938779
0.395119827298723
0.275419261605356
0.647370804512057
0.441802052620498
0.366466249076101
0.67114030066886
0.655808931459677
0.552299281749086
0.398785310366414
0.62658312200311
0.573972054746113
0.48205711943987
0.63084822112479
0.621631670563657
0.776985060943798
0.588186074569652
0.478313676229122
0.516222213660546
0.803644408462009
0.483964113509066
0.653288829242655
0.342119447297349
0.480016776414212
0.421809222057341
0.388129972186683
0.461926594271421
0.374112337036168
0.293046465229588
0.725796413368969
0.270508051789176
0.590700296706075
0.501473174098226
0.696708647405977
0.484950068098095
0.693221893457858
0.333209497381497
0.556118138294751
0.278165156899319
0.592649150646033
0.417411432315877
0.627850638925052
0.425838264780635
0.639649743073197
0.522606059888862
0.500776084740192
0.479344924174455
0.550294741835214
0.761163498325019
0.631860564471107
0.506378837360104
0.63636566927946
0.660030366496852
0.275821180411568
0.751854787790235
0.535228498588641
0.522305498385327
0.538824973991609
0.491066566857759
0.57048593067835
0.607930602339414
0.489845377334029
0.462581435878659
0.495615060347076
0.6728863279375
0.344398879205883
0.373395800266707
0.662291457362695
0.515871283132785
0.484460798844597
0.358529934883571
0.582648909605483
0.473994922922022
0.308098892123317
0.649721046290394
0.721552766552237
0.313554395283931
0.247233240025025
0.525271196074794
0.69924703860851
0.647046183548137
0.531428444184985
0.445654030908479
0.466367719299787
0.514252999879373
0.388476213658134
0.654473876148645
0.290695706423241
0.787997363755475
0.710155420966063
0.811058538066676
0.387274135887108
0.594189193078527
0.444834605021576
0.448819771388438
0.57356424675266
0.445882124446486
0.729676525300093
0.422025012809103
0.432293937999841
0.443735787938779
0.395119827298723
0.43077341888953
0.647370804512057
0.441802052620498
0.590043006458313
0.67114030066886
0.661899749915296
0.552299281749086
0.398785310366414
0.555605767791412
0.573972054746113
0.48205711943987
0.591182903857921
0.559075493646008
0.776985060943798
0.588186074569652
0.579957824685487
0.359767106521972
0.803644408462009
0.501896158780792
0.627735477865847
0.342119447297349
0.58274378552289
0.421809222057341
0.333094855765449
0.461926594271421
0.374112337036168
0.289603118810171
0.725796413368969
0.270508051789176
0.590700296706075
0.501473174098226
0.713072400124872
0.483772917973378
0.568860897980491
0.333209497381497
0.558335859004087
0.476883995636438
0.592649150646033
0.417411432315877
0.484019739361748
0.579215490066851
0.639649743073197
0.522606059888862
0.462013674048324
0.479344924174455
0.550294741835214
0.627149332160618
0.631860564471107
0.506378837360104
0.63636566927946
0.660030366496852
0.305544027657605
0.751854787790235
0.535228498588641
0.522305498385327
0.534898922787305
0.491066566857759
0.57048593067835
0.607930602339414
0.489845377334029
0.459531674076913
0.495723943427828
0.6728863279375
0.461595182647379
0.423907610399857
0.662291457362695
0.515871283132785
0.484460798844597
0.433271949281105
0.30064443669859
0.371332519258457
0.308098892123317
0.649721046290394
0.736199200713228
0.313554395283931
0.247233240025025
0.52526090828888
0.69924703860851
0.775380296218576
0.375457336630791
0.520077260061395
0.466367719299787
0.514252999879373
0.388476213658134
0.631880546964899
0.280704743659124
0.797916984392626
0.710155420966063
0.811058538066676
0.513517007756686
0.512104388194358
0.505402414313166
0.498919934733899
0.57356424675266
0.51294679801612
0.729676525300093
0.431305957449929
0.509464614813973
0.443735787938779
0.473794633079819
0.43077341888953
0.57601887875626
0.379576923617485
0.590043006458313
0.67114030066886
0.661899749915296
0.439851835994693
0.313141172628488
0.60408769049726
0.573972054746113
0.48205711943987
0.591182903857921
0.569310705372546
0.776985060943798
0.589080208562003
0.579170580261542
0.463197750072243
0.803644408462009
0.488620398336569
0.627735477865847
0.342119447297349
0.574964640370221
0.41225216092335
0.321406346344182
0.461926594271421
0.374112337036168
0.289603118810171
0.725796413368969
0.270508051789176
0.590700296706075
0.45191643960646
0.713072400124872
0.483772917973378
0.423369686593504
0.333209497381497
0.346684175067845
0.476883995636438
0.552505962418631
0.417411432315877
0.484019739361748
0.579215490066851
0.511492000151705
0.522606059888862
0.48878020456835
0.479344924174455
0.527213088901911
0.627149332160618
0.5556602661745
0.521157336411593
0.63636566927946
0.661885667559054
0.507801182289202
0.751854787790235
0.624209749489802
0.504956614896465
0.482934965433486
0.456737560904604
0.57048593067835
0.44898306312595
0.489845377334029
0.459531674076913
0.495723943427828
0.6728863279375
0.461595182647379
0.404170468766187
0.620033490859301
0.515871283132785
0.493296908418691
0.433271949281105
0.318834105264012
0.371332519258457
0.308098892123317
0.649721046290394
0.421462504192425
0.313554395283931
0.247233240025025
0.52526090828888
0.69924703860851
0.775380296218576
0.375457336630791
0.520077260061395
0.466367719299787
0.514252999879373
0.388476213658134
0.631880546964899
0.406230235388187
0.797916984392626
0.710155420966063
0.811058538066676
0.526229256822671
0.512104388194358
0.473647513458813
0.498919934733899
0.57356424675266
0.523460281056934
0.729676525300093
0.431305957449929
0.514404877546994
0.443735787938779
0.473794633079819
0.420234477417361
0.57601887875626
0.379576923617485
0.590043006458313
0.600718165183024
0.661899749915296
0.439851835994693
0.313141172628488
0.60408769049726
0.619817109586103
0.48205711943987
0.591182903857921
0.569310705372546
0.776985060943798
0.60235761757585
0.579170580261542
0.463197750072243
0.790094133816168
0.601584612221525
0.608657370318372
0.434379147389314
0.574964640370221
0.598458629772167
0.337441150622634
0.475280330430018
0.374112337036168
0.608396084080838
0.725796413368969
0.4840372659155
0.594770511584501
0.456826084011685
0.713072400124872
0.483772917973378
0.424610752517218
0.286895030433935
0.346684175067845
0.476883995636438
0.533554397062619
0.417411432315877
0.411682672933043
0.581378931722381
0.511492000151705
0.522606059888862
0.489045085339602
0.603113939400967
0.648577654159592
0.627149332160618
0.484448576462286
0.521157336411593
0.640647658949105
0.661885667559054
0.507801182289202
0.751854787790235
0.624209749489802
0.504956614896465
0.482934965433486
0.544104849861199
0.57048593067835
0.44898306312595
0.489845377334029
0.506482695697292
0.495723943427828
0.6728863279375
0.469964538906212
0.404170468766187
0.620033490859301
0.515871283132785
0.493296908418691
0.433271949281105
0.318834105264012
0.371332519258457
0.215187197334947
0.649721046290394
0.421462504192425
0.313554395283931
0.247233240025025
0.52526090828888
0.69924703860851
0.775380296218576
0.375457336630791
0.520077260061395
0.466367719299787
0.796697867051443
0.388476213658134
0.624644324382143
0.406230235388187
0.797916984392626
0.710155420966063
0.809504017002201
0.526229256822671
0.512104388194358
0.473647513458813
0.380639924179658
0.56464760949728
0.523460281056934
0.729676525300093
0.431305957449929
0.48412128529639
0.443735787938779
0.479656303396582
0.420234477417361
0.57601887875626
0.379576923617485
0.409579393602662
0.642916985749808
0.661899749915296
0.439851835994693
0.258373802034766
0.60408769049726
0.551594393464874
0.483304772867696
0.591182903857921
0.569310705372546
0.776985060943798
0.60235761757585
0.579170580261542
0.406342836115784
0.790094133816168
0.601584612221525
0.68900361081016
0.434379147389314
0.574964640370221
0.598458629772167
0.337441150622634
0.450089415507851
0.374112337036168
0.814428823038643
0.699672698360139
0.588073127631916
0.594770511584501
0.456826084011685
0.384213935095131
0.309927053401359
0.424610752517218
0.249697374321362
0.362545662543823
0.467756613549886
0.533554397062619
0.555625701445444
0.411682672933043
0.581378931722381
0.511492000151705
0.514685909409354
0.489045085339602
0.512260239834409
0.648577654159592
0.627149332160618
0.51637754622107
0.521157336411593
0.67599627392126
0.661885667559054
0.507801182289202
0.742386548759365
0.624209749489802
0.504956614896465
0.482934965433486
0.561089213098144
0.432458179255318
0.44898306312595
0.507859119802022
0.506482695697292
0.597630928426125
0.559794100820692
0.439131686463984
0.404170468766187
0.620033490859301
0.529802923700532
0.493296908418691
0.433710681275648
0.318834105264012
0.371332519258457
0.215187197334947
0.649721046290394
0.448614008801966
0.313554395283931
0.247233240025025
0.52526090828888
0.69924703860851
0.775380296218576
0.375457336630791
0.302135924929023
0.473992168479041
0.796697867051443
0.320052194050322
0.624644324382143
0.590279889813424
0.797916984392626
0.710155420966063
0.651595803203962
0.526229256822671
0.50872534971145
0.473647513458813
0.567097074263267
0.56464760949728
0.523460281056934
0.729676525300093
0.431305957449929
0.48412128529639
0.561204657799627
0.4699429357146
0.436549731798434
0.57601887875626
0.391828990299714
0.409579393602662
0.642916985749808
0.614491713216568
0.684307030589586
0.258373802034766
0.552859431653522
0.551594393464874
0.483304772867696
0.591182903857921
0.569310705372546
0.697958325411813
0.60235761757585
0.422490395135543
0.425840814316966
0.790094133816168
0.601584612221525
0.68900361081016
0.434379147389314
0.574964640370221
0.598458629772167
0.337441150622634
0.754478619627507
0.374112337036168
0.814428823038643
0.756088800605447
0.729172717338832
0.497185834134692
0.456826084011685
0.598658652884327
0.309927053401359
0.447884857382885
0.249697374321362
0.409258155969754
0.467756613549886
0.157044270744913
0.555625701445444
0.411682672933043
0.581378931722381
0.511492000151705
0.514685909409354
0.489045085339602
0.512260239834409
0.648577654159592
0.742926182236364
0.51637754622107
0.527578291792092
0.67599627392126
0.452898511340229
0.666704687705383
0.742386548759365
0.624209749489802
0.460659888618215
0.482934965433486
0.678702256603179
0.476237028237155
0.441273509096314
0.508898949670465
0.506482695697292
0.597630928426125
0.559794100820692
0.439131686463984
0.389612856484246
0.620033490859301
0.529802923700532
0.493296908418691
0.429386941572893
0.354486074304939
0.371332519258457
0.215187197334947
0.71160930099607
0.448614008801966
0.313554395283931
0.247233240025025
0.52526090828888
0.69924703860851
0.775380296218576
0.375457336630791
0.302135924929023
0.473382735573156
0.796697867051443
0.320052194050322
0.619820823784949
0.644853269292638
0.797916984392626
0.672195185793539
0.683594157058194
0.526229256822671
0.210413650345517
0.473647513458813
0.47533447823033
0.548443508396267
0.375020900517976
0.55061942468692
0.541548854111709
0.46191477966993
0.561204657799627
0.4699429357146
0.439187647738936
0.584100152415737
0.391828990299714
0.345644460534302
0.541520124048039
0.499842436526832
0.684307030589586
0.258373802034766
0.552859431653522
0.52243074122785
0.47806669891294
0.591182903857921
0.457637155254048
0.697958325411813
0.60235761757585
0.422490395135543
0.425840814316966
0.790094133816168
0.601584612221525
0.573929901885725
0.434379147389314
0.574964640370221
0.337504891196724
0.467903497297217
0.55473295481896
0.374112337036168
0.814428823038643
0.756088800605447
0.729172717338832
0.497185834134692
0.456826084011685
0.726262740073681
0.240445594988441
0.447884857382885
0.249697374321362
0.361392814477141
0.467756613549886
0.311162100430793
0.555625701445444
0.411682672933043
0.645193746468838
0.535907978234343
0.502367013626505
0.400792178511289
0.445530545409933
0.648577654159592
0.305388350242584
0.561621279755533
0.645475141221993
0.627589702389965
0.482283523776848
0.666704687705383
0.742386548759365
0.420656813613614
0.460659888618215
0.471250384924016
0.678702256603179
0.476237028237155
0.441273509096314
0.508898949670465
0.506482695697292
0.693850778453056
0.559794100820692
0.439131686463984
0.425283489251769
0.585936792100664
0.551570690102578
0.558355370013629
0.429386941572893
0.348450507952534
0.371332519258457
0.215187197334947
0.71160930099607
0.448614008801966
0.313554395283931
0.30808843196026
0.52526090828888
0.69924703860851
0.735761335470491
0.375457336630791
0.374936670551758
0.473382735573156
0.779275267965545
0.320052194050322
0.579387213094372
0.710760799526183
0.797916984392626
0.672195185793539
0.645902823997218
0.526229256822671
0.210413650345517
0.516126436455386
0.47533447823033
0.599484978981508
0.375020900517976
0.55061942468692
0.541548854111709
0.46191477966993
0.561204657799627
0.4699429357146
0.439187647738936
0.584100152415737
0.366082608360842
0.345644460534302
0.543528329129478
0.499842436526832
0.684307030589586
0.258373802034766
0.552859431653522
0.52243074122785
0.47806669891294
0.591182903857921
0.587631986279577
0.697958325411813
0.60235761757585
0.422490395135543
0.425840814316966
0.790094133816168
0.601584612221525
0.573929901885725
0.445418811940736
0.574964640370221
0.337504891196724
0.467903497297217
0.55473295481896
0.374112337036168
0.814428823038643
0.619788295111894
0.729172717338832
0.497185834134692
0.456826084011685
0.662498703513297
0.240445594988441
0.447884857382885
0.249697374321362
0.445064227442372
0.494583401332296
0.311162100430793
0.555561060546722
0.434202878977303
0.575290374400561
0.535907978234343
0.485028976389904
0.400792178511289
0.445530545409933
0.648577654159592
0.305388350242584
0.561621279755533
0.559423413038364
0.627589702389965
0.482283523776848
0.666704687705383
0.77727720876583
0.456568358148237
0.460659888618215
0.608721558578399
0.678702256603179
0.476237028237155
0.441273509096314
0.508898949670465
0.506482695697292
0.693850778453056
0.541480204718408
0.439131686463984
0.425283489251769
0.557503534305967
0.551570690102578
0.558355370013629
0.623937284278878
0.655176873389719
0.371332519258457
0.215187197334947
0.71160930099607
0.461076721025692
0.313554395283931
0.606202959546861
0.663743733315364
0.69924703860851
0.735761335470491
0.376440941502961
0.374936670551758
0.545434953117817
0.779275267965545
0.320052194050322
0.579387213094372
0.710760799526183
0.797916984392626
0.639485410125613
0.645902823997218
0.526229256822671
0.299857738105124
0.516126436455386
0.47533447823033
0.599484978981508
0.372284163441608
0.493054246221628
0.541548854111709
0.47330185610725
0.561204657799627
0.4699429357146
0.439187647738936
0.584100152415737
0.439723556875547
0.345644460534302
0.543528329129478
0.499842436526832
0.366262255904208
0.474480268965242
0.522576569081495
0.508381692634641
0.47806669891294
0.591182903857921
0.585705813892541
0.666044867921894
0.60235761757585
0.422490395135543
0.42931271353926
0.790094133816168
0.601584612221525
0.573929901885725
0.445418811940736
0.212824270429195
0.337504891196724
0.467903497297217
0.55473295481896
0.374112337036168
0.814428823038643
0.619691465120907
0.729172717338832
0.497185834134692
0.456826084011685
0.662498703513297
0.452607390182856
0.444288503048545
0.249697374321362
0.445064227442372
0.494583401332296
0.512382402142994
0.555561060546722
0.434202878977303
0.575290374400561
0.474802567664822
0.485028976389904
0.400792178511289
0.454587033805935
0.428780314406063
0.305388350242584
0.627780994749872
0.559423413038364
0.600298413421698
0.482283523776848
0.681033675147759
0.736312177079673
0.522106515750959
0.646141482574711
0.553368139834017
0.678702256603179
0.476237028237155
0.441273509096314
0.508898949670465
0.506482695697292
0.691222599560214
0.541480204718408
0.439131686463984
0.396120886312497
0.557503534305967
0.551570690102578
0.558355370013629
0.414269103065091
0.623133263917175
0.371332519258457
0.179269486163887
0.71160930099607
0.432829896845515
0.313189168348583
0.608857766588651
0.663743733315364
0.69924703860851
0.627100809725484
0.376440941502961
0.374936670551758
0.545434953117817
0.719960294163997
0.320052194050322
0.615613264129164
0.710760799526183
0.797916984392626
0.639485410125613
0.645902823997218
0.526229256822671
0.299857738105124
0.52002430199568
0.503331403595069
0.631901916905403
0.372284163441608
0.493054246221628
0.566488615972492
0.471975999615751
0.454616260073937
0.4699429357146
0.451378390354409
0.584100152415737
0.439723556875547
0.345644460534302
0.684868604235711
0.488335462738715
0.401087114414745
0.519524283820861
0.553361276785467
0.447617776673578
0.47806669891294
0.591182903857921
0.365790873823126
0.666044867921894
0.60235761757585
0.422490395135543
0.42931271353926
0.97908549033584
0.601584612221525
0.573929901885725
0.500351835106767
0.212824270429195
0.337504891196724
0.499891157491018
0.55473295481896
0.374112337036168
0.814428823038643
0.619691465120907
0.729172717338832
0.497185834134692
0.456826084011685
0.39256115809776
0.439786147860378
0.647297613558468
0.249697374321362
0.450137819933917
0.473677286165442
0.506929487485734
0.671532472668639
0.434202878977303
0.640389370438984
0.474802567664822
0.485028976389904
0.367670025656535
0.36238520477573
0.480435088540181
0.305388350242584
0.627780994749872
0.582764317379026
0.59965969703042
0.482283523776848
0.681033675147759
0.736312177079673
0.522106515750959
0.646141482574711
0.424990646673377
0.678702256603179
0.476237028237155
0.441273509096314
0.503917244980144
0.506482695697292
0.691222599560214
0.541480204718408
0.439131686463984
0.396120886312497
0.557503534305967
0.551570690102578
0.503256649801929
0.414269103065091
0.623133263917175
0.240138773174981
0.179269486163887
0.71160930099607
0.432829896845515
0.313189168348583
0.508765733690781
0.663743733315364
0.69924703860851
0.558629190702691
0.376440941502961
0.443201295690524
0.579405636402034
0.719960294163997
0.320052194050322
0.615613264129164
0.710760799526183
0.797916984392626
0.595563530451953
0.645902823997218
0.557070940891494
0.299857738105124
0.52002430199568
0.668503295014009
0.631901916905403
0.53699694532642
0.493054246221628
0.566488615972492
0.471975999615751
0.454616260073937
0.4699429357146
0.451378390354409
0.515822485887579
0.439723556875547
0.345644460534302
0.684868604235711
0.488335462738715
0.401087114414745
0.519524283820861
0.660096681602921
0.447617776673578
0.426310386198291
0.591182903857921
0.365790873823126
0.666044867921894
0.662380194452125
0.417985308500582
0.539212599761193
0.97908549033584
0.319000938908339
0.424262288477223
0.391915431937686
0.309128537307883
0.337504891196724
0.499891157491018
0.306888382656073
0.313584869338757
0.697205259467507
0.619691465120907
0.705849208353207
0.497185834134692
0.3933151909396
0.39256115809776
0.439786147860378
0.647297613558468
0.249697374321362
0.450137819933917
0.473677286165442
0.518090475887183
0.671532472668639
0.367693987403344
0.640389370438984
0.495288711827574
0.485028976389904
0.460968647813018
0.36238520477573
0.480435088540181
0.34872710574361
0.627780994749872
0.643023542188342
0.59965969703042
0.482283523776848
0.681033675147759
0.736312177079673
0.522106515750959
0.59173203234221
0.404812444028448
0.678702256603179
0.673785026034023
0.441273509096314
0.510098010980021
0.561657479927716
0.691222599560214
0.541480204718408
0.390130502262022
0.396120886312497
0.557503534305967
0.551570690102578
0.515952989922009
0.508457612258044
0.570214084550701
0.240138773174981
0.179269486163887
0.626126039397324
0.432829896845515
0.590438180792989
0.508765733690781
0.663743733315364
0.703077697959444
0.558629190702691
0.376440941502961
0.510126017596991
0.566609256875058
0.719960294163997
0.320052194050322
0.615613264129164
0.477795378310514
0.802986191141051
0.595563530451953
0.499475598942303
0.557070940891494
0.299857738105124
0.52002430199568
0.668503295014009
0.842688855729359
0.624521758720745
0.493054246221628
0.416420984915352
0.471975999615751
0.432814692607711
0.4699429357146
0.404322098821417
0.515822485887579
0.351179848265205
0.452991042445931
0.684868604235711
0.488335462738715
0.401087114414745
0.519524283820861
0.660096681602921
0.395209923985992
0.580737696867727
0.591182903857921
0.365790873823126
0.666044867921894
0.662380194452125
0.417985308500582
0.553968623368701
0.917428557853218
0.319000938908339
0.445227990975007
0.391915431937686
0.457602630543557
0.337504891196724
0.499891157491018
0.27327502970318
0.313584869338757
0.697205259467507
0.653821173342208
0.705849208353207
0.314151535854729
0.3933151909396
0.39256115809776
0.519663181614361
0.647297613558468
0.239107686362058
0.450137819933917
0.414070694147417
0.726428956783354
0.671532472668639
0.383993511094632
0.510391740904787
0.516305664579674
0.485028976389904
0.420179355064701
0.36238520477573
0.546515518502791
0.356814478171971
0.627780994749872
0.643023542188342
0.59965969703042
0.485183187209765
0.681033675147759
0.736312177079673
0.538071617548201
0.466202564087923
0.404812444028448
0.678702256603179
0.575359331007207
0.441273509096314
0.510098010980021
0.561657479927716
0.691222599560214
0.535887025001949
0.389048513085088
0.492941799042464
0.557503534305967
0.551570690102578
0.504169836786671
0.508457612258044
0.570214084550701
0.240138773174981
0.179269486163887
0.626126039397324
0.345366254326839
0.620755642739939
0.508765733690781
0.55323849461386
0.703077697959444
0.558629190702691
0.376440941502961
0.594995834848437
0.614405042800957
0.603600150237608
0.418130504056508
0.633738204931852
0.486953066900293
0.607251191262056
0.570674621017708
0.499475598942303
0.586751607430643
0.2538828332295
0.512003790633919
0.668503295014009
0.842688855729359
0.573079588763844
0.379362717516452
0.416420984915352
0.471975999615751
0.432814692607711
0.43371958354526
0.370012968193639
0.511051606627899
0.351179848265205
0.458162355228941
0.684868604235711
0.408347070633165
0.461940758516111
0.519524283820861
0.47256622272612
0.392808154828697
0.556908581353099
0.591182903857921
0.365790873823126
0.669237219308942
0.662380194452125
0.417985308500582
0.592286586206417
0.917428557853218
0.319000938908339
0.445227990975007
0.667813906543638
0.457602630543557
0.337504891196724
0.499891157491018
0.27327502970318
0.313584869338757
0.427618465511873
0.653821173342208
0.705849208353207
0.473526884703247
0.3933151909396
0.39256115809776
0.519663181614361
0.680284244573544
0.47414787860572
0.460988409190106
0.377194887982552
0.726428956783354
0.671532472668639
0.383993511094632
0.510391740904787
0.516305664579674
0.590017776269512
0.714473856929405
0.460669222972501
0.551075881388746
0.434455873611978
0.456975811327769
0.643023542188342
0.495603144823316
0.648107376441589
0.667714616197846
0.624649415983282
0.410203345942971
0.466202564087923
0.404812444028448
0.62577520568805
0.291152260416361
0.441273509096314
0.510098010980021
0.561657479927716
0.617751531900387
0.535887025001949
0.401600620036867
0.492941799042464
0.503235065129448
0.551570690102578
0.504169836786671
0.508457612258044
0.570214084550701
0.240138773174981
0.179269486163887
0.66102088856414
0.345366254326839
0.620755642739939
0.518507412750499
0.55323849461386
0.703077697959444
0.558629190702691
0.376440941502961
0.41397305742757
0.703711425439965
0.570925454430784
0.418130504056508
0.633738204931852
0.486953066900293
0.607251191262056
0.570674621017708
0.511037457610806
0.586751607430643
0.471716038555998
0.435252200002252
0.668503295014009
0.587411133013784
0.573079588763844
0.361763882417357
0.416420984915352
0.522137688791519
0.432814692607711
0.43371958354526
0.39177947468229
0.43558643383631
0.351179848265205
0.458162355228941
0.677420752200158
0.5965896539763
0.461940758516111
0.434668230117919
0.47256622272612
0.392808154828697
0.556908581353099
0.591182903857921
0.388779991685372
0.669237219308942
0.488005790747509
0.593315944197328
0.592286586206417
0.917428557853218
0.391329608716935
0.446399209272633
0.67967006360183
0.546699462365251
0.337504891196724
0.499891157491018
0.27327502970318
0.313584869338757
0.427618465511873
0.527593391220495
0.705849208353207
0.526074380927994
0.634506352704294
0.39256115809776
0.519663181614361
0.680284244573544
0.47414787860572
0.460988409190106
0.377194887982552
0.464852875516623
0.81076671159195
0.383993511094632
0.443992385935977
0.516305664579674
0.590017776269512
0.714473856929405
0.36553603311344
0.539005500350606
0.434455873611978
0.480371433409514
0.645885162391421
0.476087570634826
0.659252600566605
0.667714616197846
0.45037603562756
0.410203345942971
0.462593219671928
0.404812444028448
0.62577520568805
0.291152260416361
0.441273509096314
0.509654975905047
0.287968823603002
0.617751531900387
0.535887025001949
0.401600620036867
0.492941799042464
0.503235065129448
0.551570690102578
0.476793186136064
0.423761403448543
0.59836162570711
0.257362718781873
0.179269486163887
0.66102088856414
0.345366254326839
0.620755642739939
0.540049579857209
0.598065228222848
0.703077697959444
0.446103508255566
0.350271609133423
0.41397305742757
0.703711425439965
0.570925454430784
0.418130504056508
0.633738204931852
0.486953066900293
0.607251191262056
0.570674621017708
0.551366801196066
0.586751607430643
0.471716038555998
0.575792003878679
0.668503295014009
0.587411133013784
0.406858619977534
0.361763882417357
0.416420984915352
0.498160520494875
0.432814692607711
0.43371958354526
0.39177947468229
0.46209597185329
0.329513595263297
0.458162355228941
0.677420752200158
0.5965896539763
0.45241546285396
0.439841273470554
0.47256622272612
0.392808154828697
0.655575536642916
0.602556140004002
0.388779991685372
0.669237219308942
0.488005790747509
0.549524989490994
0.595252127347165
0.742976966322916
0.391329608716935
0.452597244172315
0.636155388029257
0.581520124951653
0.380370635862644
0.499891157491018
0.27327502970318
0.313584869338757
0.470142108812769
0.527593391220495
0.705849208353207
0.526074380927994
0.355931686622711
0.39256115809776
0.487117055695995
0.680284244573544
0.607431358000056
0.460988409190106
0.342561146652187
0.464852875516623
0.81076671159195
0.383993511094632
0.443992385935977
0.508394045444348
0.581578446612491
0.714473856929405
0.36553603311344
0.538551307225556
0.434455873611978
0.480371433409514
0.62111698261847
0.476087570634826
0.659252600566605
0.667714616197846
0.45037603562756
0.373171191978743
0.584971695576942
0.404812444028448
0.627825833217749
0.291152260416361
0.441273509096314
0.556890431256314
0.385891887204039
0.628175089976517
0.535887025001949
0.40309005310898
0.492941799042464
0.534121672151755
0.551570690102578
0.542831532800204
0.479809980806683
0.59836162570711
0.257362718781873
0.179269486163887
0.503790778421896
0.345366254326839
0.620755642739939
0.540049579857209
0.568429477687479
0.699072743476302
0.446103508255566
0.341945972149804
0.41397305742757
0.703711425439965
0.570925454430784
0.418130504056508
0.633738204931852
0.486953066900293
0.664403609570322
0.570674621017708
0.551366801196066
0.518397411353116
0.450350094835931
0.63381551681775
0.668503295014009
0.548127843222207
0.406858619977534
0.361763882417357
0.416420984915352
0.498160520494875
0.432814692607711
0.43371958354526
0.406878213763919
0.46209597185329
0.329513595263297
0.458162355228941
0.677420752200158
0.5965896539763
0.45241546285396
0.520429138168504
0.445239336668411
0.392808154828697
0.655575536642916
0.490071687625909
0.388779991685372
0.669237219308942
0.374014328969394
0.549524989490994
0.595252127347165
0.742976966322916
0.441132415596697
0.452597244172315
0.636155388029257
0.342847319547283
0.311665513613197
0.499891157491018
0.27327502970318
0.649990866969731
0.546110208507759
0.527593391220495
0.705849208353207
0.446358491818067
0.355931686622711
0.378667870561464
0.487117055695995
0.680284244573544
0.607431358000056
0.470853258125658
0.321579723709311
0.591409482466295
0.81076671159195
0.383993511094632
0.443992385935977
0.508394045444348
0.581578446612491
0.714473856929405
0.36553603311344
0.538551307225556
0.434455873611978
0.480371433409514
0.487454026274671
0.592113342993925
0.314313817138461
0.667714616197846
0.391722505308481
0.373171191978743
0.584971695576942
0.404812444028448
0.632975343082786
0.291152260416361
0.441273509096314
0.538512562042216
0.317069308999431
0.628175089976517
0.535887025001949
0.40309005310898
0.511554176232716
0.534121672151755
0.551570690102578
0.542831532800204
0.479809980806683
0.583604001691957
0.257362718781873
0.179269486163887
0.581369527132361
0.345366254326839
0.633496184892678
0.497139217483685
0.568429477687479
0.577260306884198
0.446103508255566
0.341945972149804
0.41397305742757
0.703711425439965
0.630573471284512
0.418130504056508
0.551937015987975
0.486953066900293
0.664403609570322
0.570674621017708
0.503234527255432
0.572724368802024
0.541714243689852
0.63381551681775
0.668503295014009
0.548127843222207
0.502890011072977
0.410005778846402
0.474875908870491
0.498160520494875
0.426668486757086
0.43371958354526
0.406878213763919
0.466535936259422
0.329513595263297
0.486616818597459
0.661132743580403
0.557919108474222
0.45241546285396
0.520429138168504
0.445239336668411
0.392808154828697
0.655575536642916
0.594743333430543
0.388779991685372
0.68973414766547
0.407719240733891
0.469858888619119
0.427752836931841
0.742976966322916
0.441132415596697
0.42137598671315
0.636155388029257
0.473716701421737
0.311665513613197
0.479555708417332
0.27327502970318
0.649990866969731
0.50186403698861
0.52881305798558
0.705849208353207
0.3880761035915
0.355931686622711
0.378667870561464
0.487117055695995
0.680284244573544
0.566947528581594
0.470853258125658
0.321579723709311
0.591409482466295
0.81076671159195
0.587289035859319
0.465922622559272
0.675930989392079
0.581578446612491
0.647970643597084
0.381243044926236
0.538551307225556
0.434455873611978
0.480371433409514
0.487454026274671
0.592113342993925
0.522641480257989
0.652111215897248
0.414561672067426
0.338779494961134
0.584971695576942
0.290425294011915
0.632975343082786
0.291152260416361
0.441273509096314
0.42437411923509
0.317069308999431
0.628175089976517
0.468790606428666
0.40309005310898
0.506468556650449
0.447383401159177
0.551570690102578
0.542516983687642
0.541416994783906
0.583604001691957
0.257362718781873
0.179269486163887
0.581369527132361
0.345366254326839
0.633496184892678
0.497139217483685
0.584975992314554
0.618251277409724
0.418552006304345
0.42651598417648
0.38957823647816
0.659854271501575
0.630573471284512
0.409551788619137
0.551937015987975
0.486953066900293
0.664403609570322
0.570674621017708
0.500389606423314
0.571754099789538
0.501134743688294
0.605728056312081
0.668503295014009
0.548127843222207
0.502890011072977
0.410005778846402
0.480288677631366
0.429405622773692
0.426668486757086
0.43371958354526
0.459737599805251
0.433581196213988
0.369973753083008
0.535945147487804
0.661132743580403
0.711246613793452
0.45241546285396
0.520429138168504
0.445239336668411
0.486766342140062
0.650029933212783
0.594743333430543
0.33832004590302
0.703221068089541
0.632124799344564
0.469858888619119
0.626196078539689
0.742976966322916
0.441132415596697
0.42137598671315
0.537703843341586
0.524668214795125
0.282015690340034
0.479377089529342
0.27327502970318
0.649990866969731
0.611013102231237
0.52881305798558
0.705849208353207
0.3880761035915
0.355931686622711
0.359113207172618
0.487117055695995
0.680284244573544
0.566947528581594
0.447298831322442
0.321579723709311
0.612835181104031
0.687361651747006
0.587289035859319
0.465922622559272
0.675930989392079
0.581578446612491
0.647970643597084
0.387655724402905
0.644162605448417
0.434455873611978
0.480371433409514
0.487454026274671
0.592113342993925
0.462247680644575
0.652111215897248
0.799611371547884
0.331010156531579
0.486930128447548
0.290425294011915
0.632975343082786
0.291152260416361
0.548420394960655
0.60039235520953
0.29712830506361
0.63400418045877
0.447155217101235
0.643815460215426
0.506468556650449
0.447383401159177
0.616040289326677
0.542516983687642
0.541416994783906
0.654944548445135
0.257362718781873
0.274684547528988
0.461980710775504
0.347988998040093
0.463679740738833
0.497139217483685
0.510583192712743
0.618251277409724
0.418552006304345
0.42651598417648
0.584235123714563
0.659854271501575
0.630573471284512
0.409551788619137
0.503395275080927
0.486953066900293
0.680195097524887
0.570674621017708
0.490316084676211
0.571754099789538
0.459267968525974
0.605728056312081
0.668503295014009
0.411404381274755
0.502890011072977
0.392727975644412
0.480288677631366
0.344254674615863
0.426854580187921
0.43371958354526
0.459737599805251
0.433581196213988
0.369973753083008
0.535945147487804
0.727376900684418
0.711246613793452
0.45241546285396
0.469694856204493
0.469746445453992
0.486766342140062
0.650029933212783
0.600710472365655
0.58110854128635
0.715827951434873
0.668407771539081
0.443962328869142
0.626196078539689
0.742976966322916
0.424536449859967
0.4470772415702
0.449472823786194
0.524668214795125
0.282015690340034
0.479377089529342
0.27327502970318
0.649990866969731
0.611013102231237
0.52881305798558
0.705849208353207
0.3880761035915
0.355931686622711
0.359113207172618
0.487360764693051
0.608223443766056
0.566947528581594
0.447298831322442
0.321579723709311
0.558617238505167
0.679080645616249
0.4879977450346
0.671494077421184
0.675930989392079
0.581578446612491
0.649733737454982
0.387655724402905
0.644162605448417
0.355814052769762
0.544263550185073
0.487454026274671
0.592113342993925
0.462247680644575
0.652111215897248
0.549088786874314
0.331010156531579
0.486074153687948
0.290425294011915
0.632975343082786
0.292419308164946
0.426893450254151
0.535648632441885
0.29712830506361
0.63400418045877
0.447155217101235
0.447984936263762
0.508550898573166
0.447383401159177
0.616040289326677
0.542516983687642
0.542281630505689
0.654944548445135
0.257362718781873
0.274684547528988
0.461980710775504
0.347988998040093
0.622743845557252
0.497139217483685
0.510583192712743
0.618251277409724
0.414776523611172
0.518641803039112
0.584235123714563
0.56706143601987
0.630573471284512
0.409551788619137
0.503395275080927
0.486953066900293
0.680195097524887
0.554720631925922
0.490316084676211
0.571754099789538
0.428142377324189
0.574118399106746
0.668503295014009
0.411404381274755
0.502890011072977
0.392727975644412
0.480288677631366
0.431002213227142
0.497608854389409
0.594091079660295
0.52432717536523
0.433581196213988
0.369973753083008
0.535945147487804
0.727376900684418
0.638751354667291
0.45241546285396
0.480893543957672
0.469746445453992
0.486766342140062
0.754877050869847
0.481035776480526
0.444558885568962
0.613237413607719
0.668407771539081
0.595779762123424
0.626196078539689
0.742976966322916
0.516669551761266
0.461385167226977
0.449472823786194
0.524668214795125
0.282015690340034
0.477893273789483
0.386975898313944
0.649990866969731
0.611013102231237
0.682667308874924
0.705849208353207
0.3880761035915
0.355931686622711
0.480628931617906
0.496930907363935
0.516613988613842
0.458437964727731
0.493099635671482
0.589012222501678
0.558617238505167
0.679080645616249
0.4879977450346
0.671494077421184
0.675930989392079
0.581578446612491
0.649733737454982
0.388501644189503
0.616051880718102
0.355707117952872
0.544263550185073
0.474438088329036
0.535439507477315
0.454513459378061
0.652111215897248
0.589074393718995
0.331010156531579
0.426869521380285
0.375625859264028
0.632975343082786
0.292419308164946
0.426893450254151
0.535648632441885
0.409014429250225
0.63400418045877
0.447155217101235
0.447984936263762
0.391410894769004
0.447383401159177
0.517964262859123
0.501702286224615
0.340582915534473
0.546471757445736
0.33744617752571
0.274684547528988
0.461980710775504
0.347988998040093
0.622743845557252
0.497139217483685
0.546810297478762
0.600639094426266
0.414776523611172
0.518641803039112
0.584235123714563
0.56706143601987
0.455688505073872
0.577055212369569
0.503395275080927
0.266268263252688
0.62088998425922
0.548309895042466
0.490316084676211
0.571754099789538
0.358217109469565
0.357589447264824
0.668503295014009
0.3713002452182
0.502890011072977
0.392727975644412
0.480288677631366
0.431002213227142
0.497608854389409
0.594091079660295
0.656007679092931
0.433581196213988
0.369973753083008
0.478119126224262
0.754560587892672
0.638751354667291
0.45241546285396
0.381903479643813
0.469746445453992
0.486766342140062
0.754877050869847
0.519488920540681
0.444558885568962
0.481407383784427
0.739155408887246
0.595779762123424
0.401317925170138
0.742976966322916
0.504410323351038
0.461385167226977
0.61042620895285
0.301865737810384
0.282015690340034
0.51236553681345
0.265948784128
0.432693249586343
0.652740658406023
0.68253163974561
0.705849208353207
0.3880761035915
0.454121117510682
0.501260090093028
0.491083250391791
0.478665682571558
0.458437964727731
0.493099635671482
0.589012222501678
0.558617238505167
0.645546863946406
0.4879977450346
0.671494077421184
0.675930989392079
0.581578446612491
0.552792019558861
0.335939928068987
0.687458012160013
0.355707117952872
0.511061359300556
0.474438088329036
0.535439507477315
0.454513459378061
0.652111215897248
0.589074393718995
0.54636587630226
0.482583738219066
0.375625859264028
0.632975343082786
0.299892157509063
0.426893450254151
0.514726317917897
0.409014429250225
0.633260296091856
0.53094196763745
0.432235737977238
0.391410894769004
0.35296140261453
0.517964262859123
0.495095365420592
0.371360310652633
0.636969069180165
0.33744617752571
0.274684547528988
0.461980710775504
0.36710740761742
0.637984479472426
0.497139217483685
0.561783529231962
0.827685222022456
0.414776523611172
0.518641803039112
0.502870716649683
0.545687572514908
0.455688505073872
0.577055212369569
0.503395275080927
0.266268263252688
0.62088998425922
0.523189647610665
0.490316084676211
0.571754099789538
0.360132657535784
0.357589447264824
0.64302309924429
0.3713002452182
0.502890011072977
0.392727975644412
0.480288677631366
0.433435323941481
0.497608854389409
0.768625562637405
0.656007679092931
0.462131038425262
0.369973753083008
0.595595946623962
0.754560587892672
0.638751354667291
0.426681158733884
0.384222348124633
0.535829405726168
0.486766342140062
0.754877050869847
0.473515670267294
0.537691876603548
0.481407383784427
0.822565161004121
0.595779762123424
0.330091368043835
0.742976966322916
0.504410323351038
0.43437615366903
0.578801297484096
0.301865737810384
0.282015690340034
0.51236553681345
0.265948784128
0.432693249586343
0.730725053121502
0.69104018641622
0.705849208353207
0.3880761035915
0.603941998779757
0.603135102152163
0.491083250391791
0.478575132869349
0.458437964727731
0.479574721922321
0.827464847747579
0.558617238505167
0.767769169455261
0.4879977450346
0.671494077421184
0.638665921656866
0.581578446612491
0.552792019558861
0.335939928068987
0.687458012160013
0.355707117952872
0.511061359300556
0.474438088329036
0.535439507477315
0.496507695832773
0.652111215897248
0.518927317885141
0.547368114118654
0.482583738219066
0.375625859264028
0.632975343082786
0.299892157509063
0.426893450254151
0.514726317917897
0.409014429250225
0.62614651378798
0.589562617720412
0.432235737977238
0.537532014259368
0.35296140261453
0.531067586425092
0.504587482458721
0.528966087571826
0.636969069180165
0.33744617752571
0.282662966760428
0.506911437621454
0.36710740761742
0.478424755542706
0.497139217483685
0.565587520660766
0.827685222022456
0.414776523611172
0.519160308726245
0.502870716649683
0.546248898123069
0.688866359232879
0.429010330055307
0.503395275080927
0.266268263252688
0.762146613972466
0.557046998366906
0.490316084676211
0.571754099789538
0.321469143488848
0.357589447264824
0.645424574973351
0.3713002452182
0.502890011072977
0.392727975644412
0.480288677631366
0.433435323941481
0.633873765006724
0.768625562637405
0.656007679092931
0.462131038425262
0.369973753083008
0.595595946623962
0.754560587892672
0.675692154046093
0.426681158733884
0.384222348124633
0.378586578832718
0.486766342140062
0.754877050869847
0.674671530859751
0.508499861295609
0.481407383784427
0.822565161004121
0.595779762123424
0.330091368043835
0.742976966322916
0.504410323351038
0.43437615366903
0.75613050024779
0.594444575452609
0.312828160483449
0.366110186298272
0.355348966859229
0.432693249586343
0.730725053121502
0.69104018641622
0.705849208353207
0.57936155750423
0.603941998779757
0.603135102152163
0.491083250391791
0.380949557310779
0.296451675937934
0.519730996500801
0.827464847747579
0.406878233281132
0.767769169455261
0.482263672888786
0.34440486357495
0.638665921656866
0.471741296087879
0.637689998595233
0.335939928068987
0.687458012160013
0.590987454219778
0.5988978527255
0.474438088329036
0.535439507477315
0.501914323350765
0.652111215897248
0.50981044771029
0.547368114118654
0.526248833384619
0.303809291336302
0.632975343082786
0.299892157509063
0.426893450254151
0.514726317917897
0.309778672085322
0.62614651378798
0.589562617720412
0.432235737977238
0.537532014259368
0.35296140261453
0.504386609633008
0.595468422651475
0.481052299129691
0.607647591283365
0.33744617752571
0.282662966760428
0.506911437621454
0.36710740761742
0.300229303934273
0.506652359988698
0.593512614969305
0.827685222022456
0.422974746728719
0.623013382743082
0.502870716649683
0.644510258233591
0.589717224223902
0.495625973723171
0.419083450178758
0.346655954547129
0.762146613972466
0.566960023597824
0.490316084676211
0.583916025388997
0.321469143488848
0.357589447264824
0.645424574973351
0.367498164585486
0.502890011072977
0.392727975644412
0.480288677631366
0.433435323941481
0.505620151726271
0.737263383054833
0.656007679092931
0.462131038425262
0.369973753083008
0.485913820226219
0.848284355844755
0.675692154046093
0.487775824877253
0.384222348124633
0.412204389099633
0.486766342140062
0.754877050869847
0.674671530859751
0.519468818200661
0.500405481122906
0.822565161004121
0.595779762123424
0.330091368043835
0.742976966322916
0.504410323351038
0.344052429169808
0.75613050024779
0.594444575452609
0.288936489267684
0.253045812396016
0.355348966859229
0.432693249586343
0.730725053121502
0.687880568973644
0.688451711821425
0.550590679432073
0.603941998779757
0.551849257655344
0.596726789405059
0.380949557310779
0.296451675937934
0.519730996500801
0.510040225966022
0.406878233281132
0.767769169455261
0.486201662800833
0.348049426520049
0.638665921656866
0.471741296087879
0.637689998595233
0.335939928068987
0.558238298762479
0.590987454219778
0.445777559259115
0.526982934800321
0.535439507477315
0.501914323350765
0.660790117812318
0.50981044771029
0.563573058843066
0.526248833384619
0.303809291336302
0.632975343082786
0.299892157509063
0.429971859345127
0.706031009165242
0.309778672085322
0.489281102798449
0.589562617720412
0.582551567046445
0.537532014259368
0.35296140261453
0.504386609633008
0.595468422651475
0.689287214598542
0.607647591283365
0.44422057855204
0.282662966760428
0.506911437621454
0.36710740761742
0.300229303934273
0.612139976824638
0.593512614969305
0.827685222022456
0.422974746728719
0.623013382743082
0.502870716649683
0.48382054495663
0.589717224223902
0.375100007372885
0.419083450178758
0.346655954547129
0.762146613972466
0.566960023597824
0.490316084676211
0.722684388223462
0.321469143488848
0.457821460829312
0.645424574973351
0.36850355693028
0.695693765582715
0.403804817308612
0.480288677631366
0.433435323941481
0.506418520938718
0.737263383054833
0.627521805233349
0.462131038425262
0.369973753083008
0.485913820226219
0.848284355844755
0.663579114552938
0.487775824877253
0.384222348124633
0.412204389099633
0.486766342140062
0.754877050869847
0.674671530859751
0.509699968288123
0.509898414501239
0.822565161004121
0.595779762123424
0.356938327583099
0.742976966322916
0.655928098190227
0.344052429169808
0.75613050024779
0.579092665025002
0.288936489267684
0.253045812396016
0.355348966859229
0.526330954667819
0.798717974009642
0.671234112489512
0.575981523568928
0.518064118277558
0.591724553219869
0.551849257655344
0.596726789405059
0.380949557310779
0.291213599383811
0.519730996500801
0.510040225966022
0.39941830701026
0.593057393391809
0.393075961766345
0.348049426520049
0.567909368438809
0.471741296087879
0.637689998595233
0.335939928068987
0.516460337352072
0.590987454219778
0.468231901276158
0.526982934800321
0.535439507477315
0.501914323350765
0.660790117812318
0.50981044771029
0.566020570034844
0.526705359986099
0.367631979077347
0.59856307228266
0.299892157509063
0.597978268481018
0.632122687632474
0.309778672085322
0.489281102798449
0.589562617720412
0.419470597007716
0.548415663814201
0.35296140261453
0.590710371285226
0.598981839904817
0.689287214598542
0.607647591283365
0.44422057855204
0.282662966760428
0.557814645417426
0.50816559272761
0.300229303934273
0.596846486388372
0.593512614969305
0.827685222022456
0.422974746728719
0.642590940530586
0.502870716649683
0.559135226835082
0.589717224223902
0.475296076075501
0.419083450178758
0.346655954547129
0.762146613972466
0.580996971429211
0.534764081750092
0.722684388223462
0.705270363222152
0.457821460829312
0.645424574973351
0.447217560582161
0.656799005756094
0.403804817308612
0.489901474020068
0.478614113898193
0.434353541619612
0.737263383054833
0.452723230527751
0.513393680622501
0.369973753083008
0.674858388622348
0.848284355844755
0.663579114552938
0.487775824877253
0.44776372302343
0.412204389099633
0.486766342140062
0.754877050869847
0.392067953234
0.509699968288123
0.513757074402556
0.822565161004121
0.595779762123424
0.579410037336589
0.742976966322916
0.634286886056488
0.344052429169808
0.826389944846364
0.420299916589966
0.531054569628267
0.253045812396016
0.34902244744312
0.526330954667819
0.798717974009642
0.671234112489512
0.575981523568928
0.518064118277558
0.591724553219869
0.535327109614547
0.593862323598629
0.380468431513197
0.399362292685373
0.618444622128527
0.510040225966022
0.39941830701026
0.593057393391809
0.393075961766345
0.348049426520049
0.551467428359909
0.471741296087879
0.637689998595233
0.491925657891821
0.627781232392637
0.590987454219778
0.547358775480208
0.526982934800321
0.579731050666723
0.501914323350765
0.660790117812318
0.395304412750777
0.566020570034844
0.526705359986099
0.367631979077347
0.622538245578887
0.482432467523266
0.583417059602144
0.73025792817891
0.309778672085322
0.443233188375497
0.589562617720412
0.419470597007716
0.548415663814201
0.35296140261453
0.590710371285226
0.598981839904817
0.689287214598542
0.434495965732716
0.44422057855204
0.282662966760428
0.529711643855918
0.50816559272761
0.300229303934273
0.627130395168118
0.593512614969305
0.533885732504649
0.274603017251432
0.642590940530586
0.487375877539445
0.56724292273504
0.433826778967802
0.475296076075501
0.419083450178758
0.346655954547129
0.762146613972466
0.580996971429211
0.539215127107438
0.738525638685957
0.838025828396169
0.457821460829312
0.645424574973351
0.443460316268783
0.656799005756094
0.429374508213363
0.489901474020068
0.478614113898193
0.42597177633233
0.737263383054833
0.434836265574789
0.387651424159865
0.369973753083008
0.674858388622348
0.848284355844755
0.663579114552938
0.487775824877253
0.44776372302343
0.51347617529009
0.425961676424334
0.754877050869847
0.419650709926034
0.567355874265798
0.548235439457298
0.822565161004121
0.551886644264602
0.608836128745383
0.446142394716204
0.634286886056488
0.344052429169808
0.826389944846364
0.420299916589966
0.484786713919829
0.479408007939678
0.23614211155194
0.526330954667819
0.798717974009642
0.671234112489512
0.452830796107329
0.551922843457085
0.591724553219869
0.535327109614547
0.526799864702922
0.380468431513197
0.399362292685373
0.618444622128527
0.512801253387107
0.399367630939647
0.544762839326008
0.426638328754507
0.348049426520049
0.551467428359909
0.471741296087879
0.637689998595233
0.491925657891821
0.627781232392637
0.590987454219778
0.582768004318291
0.526982934800321
0.560277000314832
0.5121182205751
0.579806561570803
0.395304412750777
0.552766657101759
0.41157618502173
0.335358341796023
0.587334829867281
0.48105363990443
0.56532488842368
0.340757288913699
0.309778672085322
0.443233188375497
0.589562617720412
0.419470597007716
0.548415663814201
0.35296140261453
0.590710371285226
0.382755153308555
0.689287214598542
0.434495965732716
0.44422057855204
0.282662966760428
0.54173854071113
0.55274261926068
0.340204527593048
0.610763435871023
0.593512614969305
0.533885732504649
0.274603017251432
0.635742948206376
0.491205381696217
0.578528559219819
0.433826778967802
0.475296076075501
0.419083450178758
0.346655954547129
0.762146613972466
0.603088385713436
0.539215127107438
0.738525638685957
0.838025828396169
0.457821460829312
0.645424574973351
0.443460316268783
0.656799005756094
0.429374508213363
0.405577490462729
0.569203167483517
0.42597177633233
0.646510733831923
0.434836265574789
0.411802998294479
0.369973753083008
0.526875935701652
0.848284355844755
0.663579114552938
0.449546546457521
0.44776372302343
0.548313071340365
0.425961676424334
0.492746201240399
0.419754325333508
0.658937306950473
0.548235439457298
0.787026223938004
0.532699195428767
0.608836128745383
0.395544234115518
0.509524763530072
0.450993356699273
0.826389944846364
0.420299916589966
0.484786713919829
0.480469000539451
0.23614211155194
0.526330954667819
0.798717974009642
0.604887588919029
0.452830796107329
0.451369624542116
0.591724553219869
0.530713608898677
0.526799864702922
0.380468431513197
0.399362292685373
0.504710415370204
0.512801253387107
0.202160778518077
0.504249633257083
0.423512592902327
0.363532062617402
0.577189142568848
0.679718982650813
0.637689998595233
0.523506831918075
0.509137228424279
0.543720975761951
0.582768004318291
0.526982934800321
0.561270671319367
0.5121182205751
0.579806561570803
0.572845298300156
0.552766657101759
0.41157618502173
0.335358341796023
0.587334829867281
0.48105363990443
0.436070902308132
0.340757288913699
0.309778672085322
0.443233188375497
0.59344599227605
0.6549015497743
0.548415663814201
0.396444608828395
0.590710371285226
0.382755153308555
0.689287214598542
0.363885633815037
0.508148901325964
0.544128793313529
0.497396912940296
0.55274261926068
0.372129014417492
0.551390265587422
0.634712800245333
0.534975827406803
0.274603017251432
0.635742948206376
0.491205381696217
0.578528559219819
0.433826778967802
0.511495348048047
0.486419467176897
0.346655954547129
0.659290883145148
0.603088385713436
0.539215127107438
0.687091587099833
0.610532007550129
0.503817236055443
0.645424574973351
0.443460316268783
0.656799005756094
0.429374508213363
0.405577490462729
0.565628171076808
0.42597177633233
0.646510733831923
0.434836265574789
0.411802998294479
0.369973753083008
0.526875935701652
0.848284355844755
0.663579114552938
0.443880996668398
0.44776372302343
0.538882591495158
0.428808949568488
0.492746201240399
0.632603602941458
0.658937306950473
0.548235439457298
0.787026223938004
0.450703145934176
0.608836128745383
0.395544234115518
0.509524763530072
0.450993356699273
0.826389944846364
0.410894377756574
0.484786713919829
0.480469000539451
0.53026743638314
0.525796847156152
0.602795768769566
0.627599773037271
0.452830796107329
0.451369624542116
0.591724553219869
0.664181501302147
0.421469532563598
0.380468431513197
0.490938427155068
0.504710415370204
0.398670813871586
0.202160778518077
0.572057012374618
0.423512592902327
0.418287331288388
0.57542933516669
0.679718982650813
0.637689998595233
0.527660894628557
0.544079026568889
0.543720975761951
0.611801529692756
0.488115334728193
0.561270671319367
0.5121182205751
0.579806561570803
0.57788429996339
0.661906854892917
0.41157618502173
0.473402997195307
0.539695400669701
0.48105363990443
0.581163560856966
0.340757288913699
0.309778672085322
0.491934010999028
0.59344599227605
0.6549015497743
0.548415663814201
0.396444608828395
0.588032543535818
0.490930760185093
0.537336434205067
0.363885633815037
0.508148901325964
0.544128793313529
0.497396912940296
0.55274261926068
0.372129014417492
0.551390265587422
0.634712800245333
0.496376862182447
0.274603017251432
0.635742948206376
0.267305347555022
0.557867411466199
0.433826778967802
0.553265672767984
0.44144093088951
0.346655954547129
0.65992818913824
0.603088385713436
0.497896618486809
0.687091587099833
0.431903625862763
0.503817236055443
0.645424574973351
0.446722074422222
0.656799005756094
0.665448262592979
0.227938983619634
0.565628171076808
0.42597177633233
0.656021267095799
0.434836265574789
0.444282958547177
0.369973753083008
0.532127512969221
0.848284355844755
0.663579114552938
0.44020185617659
0.444885118223936
0.538882591495158
0.428808949568488
0.520178665862611
0.508673189250285
0.603851417443498
0.53996558068242
0.787026223938004
0.419275512641006
0.608836128745383
0.395544234115518
0.509524763530072
0.450993356699273
0.636881948042292
0.410894377756574
0.484786713919829
0.474646287049822
0.53026743638314
0.525796847156152
0.602795768769566
0.627599773037271
0.400409662496159
0.451369624542116
0.544362375589828
0.664181501302147
0.414445183734578
0.380468431513197
0.309648916108197
0.504710415370204
0.398670813871586
0.277622291074989
0.525140117867029
0.435317343810354
0.418287331288388
0.57542933516669
0.679718982650813
0.637689998595233
0.527660894628557
0.544079026568889
0.375447019178855
0.611801529692756
0.488115334728193
0.575936716033673
0.5121182205751
0.579806561570803
0.57788429996339
0.568170391063953
0.41157618502173
0.473402997195307
0.539695400669701
0.48105363990443
0.58886197439755
0.340757288913699
0.309778672085322
0.491934010999028
0.59344599227605
0.6549015497743
0.548415663814201
0.396444608828395
0.588032543535818
0.497813446138867
0.682180613977145
0.352112950433485
0.571952696284694
0.544128793313529
0.489292489806143
0.53433267396448
0.372129014417492
0.672367797005106
0.634712800245333
0.496376862182447
0.274603017251432
0.635742948206376
0.267305347555022
0.557867411466199
0.43288998919313
0.553265672767984
0.44144093088951
0.346655954547129
0.65992818913824
0.555759042976804
0.498198835503066
0.71219952127673
0.431903625862763
0.503817236055443
0.619826724686975
0.446722074422222
0.562947244795303
0.665448262592979
0.227938983619634
0.565628171076808
0.42597177633233
0.656021267095799
0.430864201762467
0.434671081276382
0.369973753083008
0.526235627096851
0.848284355844755
0.663579114552938
0.434556129530776
0.493755247428815
0.538882591495158
0.529255773057466
0.520178665862611
0.508673189250285
0.588303353854552
0.53996558068242
0.787026223938004
0.496169462675018
0.608836128745383
0.395544234115518
0.509524763530072
0.456892058837173
0.636881948042292
0.668942234939552
0.484786713919829
0.474646287049822
0.641122437073231
0.525796847156152
0.563835229404558
0.627599773037271
0.400409662496159
0.451369624542116
0.543474829204811
0.664181501302147
0.60438621276325
0.380468431513197
0.309648916108197
0.448946822116096
0.568178401011349
0.277622291074989
0.475827301125145
0.572679556847574
0.418287331288388
0.57542933516669
0.679718982650813
0.637689998595233
0.533959671723775
0.544079026568889
0.375447019178855
0.611801529692756
0.488115334728193
0.575936716033673
0.5121182205751
0.579806561570803
0.57788429996339
0.574104823586052
0.41157618502173
0.483061525956089
0.365142059497706
0.48105363990443
0.685870610558748
0.340757288913699
0.483626035133105
0.491934010999028
0.59344599227605
0.587046518871125
0.365494227277141
0.396444608828395
0.585699429377472
0.497813446138867
0.682180613977145
0.478733836308854
0.571952696284694
0.544128793313529
0.439958802037032
0.52183837262664
0.372129014417492
0.672367797005106
0.634712800245333
0.496376862182447
0.60007828587501
0.628812621531938
0.267305347555022
0.464344522195274
0.603634481397266
0.540873756487373
0.44144093088951
0.346655954547129
0.65992818913824
0.577730790373806
0.433722755162107
0.71219952127673
0.431903625862763
0.505615542590859
0.619826724686975
0.44920767635547
0.562947244795303
0.665448262592979
0.227938983619634
0.565628171076808
0.42597177633233
0.656021267095799
0.430864201762467
0.43581780625154
0.28109782006369
0.562777828748481
0.848284355844755
0.853176614894549
0.434556129530776
0.493755247428815
0.481667288560323
0.537159863766743
0.506147561031239
0.416357894613567
0.588303353854552
0.53996558068242
0.787026223938004
0.488881732582362
0.608836128745383
0.395544234115518
0.509524763530072
0.334382387715598
0.732497862848611
0.668942234939552
0.501452621642779
0.474912203174529
0.641122437073231
0.572718688681452
0.652275886576724
0.477013481079995
0.400409662496159
0.451369624542116
0.542249590965855
0.664181501302147
0.60438621276325
0.380468431513197
0.453149253289938
0.448946822116096
0.568178401011349
0.277622291074989
0.475827301125145
0.633747096136611
0.459165922191971
0.57542933516669
0.466753591335883
0.637689998595233
0.527750974614351
0.544079026568889
0.451264369192485
0.445422846940778
0.517013314517936
0.574196988391149
0.5121182205751
0.579806561570803
0.578104664708647
0.530406669854722
0.41157618502173
0.472068285507188
0.365142059497706
0.595289681178681
0.685870610558748
0.458919626543245
0.483626035133105
0.743008886883052
0.521699929703284
0.239063032382776
0.283279110932319
0.396444608828395
0.549568879971354
0.496521326228913
0.52478571918583
0.410573703479168
0.543557405188778
0.544128793313529
0.607086717659191
0.580922558730967
0.372129014417492
0.672367797005106
0.634712800245333
0.524313891086204
0.60007828587501
0.628812621531938
0.267305347555022
0.464344522195274
0.603634481397266
0.540873756487373
0.44144093088951
0.146813819935132
0.65992818913824
0.577730790373806
0.438616510219849
0.71219952127673
0.431903625862763
0.422277053137508
0.619826724686975
0.44920767635547
0.546024506407732
0.665448262592979
0.227938983619634
0.565628171076808
0.42597177633233
0.656021267095799
0.499946468439397
0.43581780625154
0.384550866722327
0.573873427337292
0.848284355844755
0.824034739981181
0.423813950486299
0.459843905030975
0.408397500677159
0.537159863766743
0.506147561031239
0.419793347951523
0.588303353854552
0.731498132699835
0.787026223938004
0.488881732582362
0.608836128745383
0.395544234115518
0.674142089109827
0.411972953179013
0.732497862848611
0.668942234939552
0.501452621642779
0.474912203174529
0.52911283299573
0.477852163387116
0.652275886576724
0.477013481079995
0.400409662496159
0.572937077448632
0.884065301178796
0.539452360098708
0.60438621276325
0.396909855399176
0.453149253289938
0.448946822116096
0.613668302564469
0.391492625392286
0.49475546222252
0.633747096136611
0.459165922191971
0.545509172688592
0.346261200516318
0.637689998595233
0.571578025863356
0.544079026568889
0.450403654725404
0.549921184085575
0.517013314517936
0.536043278022879
0.5121182205751
0.579806561570803
0.552664837222255
0.33785697317344
0.41157618502173
0.449244930059749
0.365142059497706
0.595289681178681
0.685870610558748
0.464723481764773
0.483626035133105
0.743008886883052
0.521699929703284
0.239063032382776
0.283279110932319
0.396444608828395
0.627930603084778
0.496521326228913
0.52478571918583
0.410573703479168
0.570038176796192
0.544128793313529
0.607086717659191
0.580922558730967
0.358650213918347
0.678603118852466
0.634712800245333
0.524313891086204
0.60007828587501
0.658219031449016
0.267305347555022
0.464344522195274
0.649626085402898
0.531120399979279
0.44144093088951
0.146813819935132
0.537908186338623
0.577730790373806
0.438616510219849
0.71219952127673
0.431903625862763
0.422277053137508
0.545870427168568
0.457795418709999
0.546024506407732
0.665448262592979
0.227938983619634
0.568427760372784
0.42597177633233
0.656021267095799
0.499946468439397
0.43581780625154
0.384550866722327
0.573873427337292
0.848284355844755
0.824034739981181
0.423813950486299
0.459843905030975
0.408397500677159
0.537159863766743
0.444676757646639
0.419793347951523
0.588303353854552
0.895129299239437
0.787026223938004
0.488881732582362
0.52687712820474
0.395544234115518
0.500951759444407
0.441494366551196
0.656958649121629
0.668942234939552
0.535907790874391
0.492180075636148
0.52911283299573
0.477852163387116
0.652275886576724
0.568139135960992
0.400409662496159
0.572937077448632
0.692574492238846
0.534209333625183
0.422612313960726
0.396909855399176
0.551340174240371
0.448946822116096
0.71060175466395
0.391492625392286
0.49475546222252
0.633747096136611
0.346235491357248
0.616030302818969
0.350873899781992
0.637689998595233
0.571578025863356
0.544079026568889
0.58322864838598
0.480951418189358
0.517013314517936
0.483451430160368
0.510075874602028
0.579806561570803
0.490481703563569
0.33785697317344
0.41157618502173
0.449244930059749
0.365142059497706
0.595289681178681
0.41933673431571
0.464723481764773
0.4470437353153
0.743008886883052
0.521699929703284
0.239063032382776
0.283279110932319
0.396444608828395
0.627930603084778
0.512918706635665
0.52478571918583
0.410573703479168
0.570038176796192
0.5981040011628
0.478114891578131
0.580922558730967
0.358650213918347
0.521245985359658
0.634712800245333
0.524313891086204
0.60007828587501
0.375230016839863
0.267305347555022
0.463176501618485
0.649626085402898
0.548422052836292
0.44144093088951
0.146813819935132
0.521990993041581
0.577730790373806
0.362313221559911
0.717948078415558
0.472524880911025
0.403586716808138
0.545870427168568
0.520272559290958
0.546024506407732
0.665448262592979
0.227938983619634
0.568427760372784
0.42597177633233
0.553670744861376
0.51472449289276
0.43581780625154
0.419096927392949
0.56956935234512
0.80670156720328
0.76584091851445
0.423813950486299
0.394394191464349
0.408397500677159
0.559378594999199
0.444676757646639
0.419793347951523
0.588303353854552
0.829324499428805
0.787026223938004
0.488881732582362
0.52687712820474
0.406928206698808
0.500951759444407
0.457549084871798
0.559259815881393
0.582636529899415
0.535907790874391
0.492180075636148
0.52911283299573
0.731568103477875
0.652275886576724
0.564639439765358
0.464707684826221
0.572937077448632
0.692574492238846
0.534209333625183
0.422612313960726
0.396909855399176
0.551340174240371
0.447936459564998
0.603423232050993
0.405881224964143
0.514641047950903
0.633747096136611
0.346235491357248
0.664022546743017
0.350873899781992
0.637689998595233
0.532762631771689
0.544079026568889
0.633306065400673
0.421171218311008
0.517013314517936
0.483451430160368
0.510075874602028
0.425368296434978
0.490481703563569
0.33785697317344
0.467596424474723
0.449244930059749
0.365142059497706
0.616492209484689
0.41933673431571
0.464723481764773
0.479905455402644
0.833768362698214
0.521699929703284
0.239063032382776
0.257749802066418
0.620320765328209
0.627930603084778
0.487586665133437
0.52478571918583
0.341802050338067
0.570038176796192
0.5981040011628
0.465155459931548
0.580922558730967
0.385428833312532
0.521245985359658
0.634712800245333
0.524313891086204
0.512171643370511
0.375230016839863
0.267305347555022
0.463176501618485
0.649626085402898
0.548422052836292
0.521492332907047
0.146813819935132
0.502558055656248
0.577730790373806
0.27291561327711
0.54065281891423
0.472524880911025
0.481813471400665
0.454049453597456
0.520272559290958
0.546024506407732
0.665448262592979
0.227938983619634
0.510677512058251
0.436276535857415
0.553670744861376
0.51472449289276
0.502911713985467
0.419096927392949
0.574521050540961
0.80670156720328
0.723171036872139
0.250736706844954
0.45140875345659
0.408397500677159
0.559378594999199
0.444676757646639
0.419793347951523
0.634969768230555
0.363747290637383
0.787026223938004
0.488881732582362
0.52687712820474
0.406928206698808
0.602336029823057
0.406550384826024
0.437627464031885
0.582636529899415
0.639515145291317
0.466038692696909
0.424194214172795
0.378891526595478
0.454137792199176
0.498225543860093
0.464707684826221
0.572937077448632
0.692574492238846
0.476069474927048
0.422612313960726
0.396909855399176
0.551340174240371
0.447936459564998
0.603423232050993
0.369762119409528
0.514641047950903
0.684259505423763
0.346235491357248
0.664022546743017
0.414142386812303
0.614557427656638
0.430797797169337
0.544079026568889
0.633306065400673
0.421171218311008
0.67318400208718
0.483451430160368
0.510075874602028
0.499223792185401
0.66965291515211
0.33785697317344
0.467596424474723
0.612863638311126
0.365142059497706
0.616492209484689
0.436959523929978
0.531172882522972
0.602135534314407
0.833768362698214
0.391686882719551
0.349660821003364
0.501918487496522
0.620320765328209
0.627930603084778
0.553706117425278
0.52478571918583
0.510029745483396
0.464723480729488
0.5981040011628
0.465155459931548
0.48928657171517
0.406221972949633
0.521245985359658
0.634712800245333
0.524313891086204
0.512171643370511
0.375230016839863
0.267305347555022
0.469405383448931
0.649626085402898
0.548422052836292
0.656723331311239
0.146813819935132
0.378973430048895
0.398552210305255
0.27291561327711
0.531926178953695
0.457653035446689
0.481813471400665
0.454049453597456
0.495578622183801
0.546024506407732
0.665448262592979
0.171502200118568
0.510677512058251
0.436276535857415
0.523341185035761
0.649193673818182
0.564022901911879
0.419096927392949
0.574521050540961
0.80670156720328
0.723171036872139
0.256470679467125
0.321599211934612
0.56929799506245
0.561967453118728
0.444676757646639
0.486193245488424
0.722816941364224
0.363747290637383
0.787026223938004
0.3911721891668
0.51624529489041
0.406928206698808
0.51431513212879
0.403640756386629
0.437627464031885
0.539629796491176
0.639515145291317
0.466038692696909
0.448637270348115
0.284048891539954
0.454137792199176
0.518740780905463
0.464707684826221
0.572937077448632
0.692574492238846
0.52916908820375
0.422504026635788
0.396909855399176
0.603887941917921
0.447936459564998
0.588991874998657
0.369762119409528
0.493147159203767
0.684259505423763
0.346235491357248
0.664022546743017
0.467447867080614
0.614557427656638
0.430797797169337
0.544079026568889
0.61016166937465
0.421171218311008
0.67318400208718
0.483451430160368
0.521121114751013
0.487805596822555
0.672821724680457
0.423727565085423
0.467596424474723
0.612863638311126
0.365142059497706
0.616492209484689
0.436959523929978
0.531172882522972
0.602135534314407
0.833768362698214
0.391686882719551
0.349660821003364
0.507431529349232
0.579904287255308
0.627930603084778
0.553706117425278
0.52478571918583
0.510029745483396
0.588669241079594
0.5981040011628
0.528616633862342
0.500775509088022
0.406221972949633
0.564815177234718
0.565029528029973
0.524313891086204
0.706007597641193
0.375230016839863
0.267305347555022
0.539115723954879
0.457176841349631
0.548422052836292
0.505659166611925
0.359582365993842
0.378973430048895
0.434632223981934
0.27291561327711
0.428261442172078
0.457653035446689
0.596344659992875
0.345243718141292
0.495578622183801
0.538019754169408
0.665448262592979
0.171502200118568
0.510677512058251
0.827677764880766
0.468131021657937
0.751021506474991
0.564022901911879
0.419096927392949
0.574521050540961
0.80670156720328
0.723171036872139
0.256470679467125
0.321599211934612
0.56929799506245
0.561967453118728
0.658450594086599
0.359714622461869
0.722816941364224
0.363747290637383
0.787026223938004
0.343126169260697
0.51624529489041
0.488404290641595
0.522020549071752
0.747414951942161
0.431922055334788
0.619409241452209
0.66522308228091
0.466038692696909
0.568093596543132
0.284048891539954
0.461992039054162
0.649294421196015
0.443634126018235
0.471906207240213
0.692574492238846
0.52916908820375
0.55282295161176
0.396909855399176
0.603887941917921
0.501770854995639
0.588991874998657
0.369762119409528
0.493147159203767
0.684259505423763
0.346235491357248
0.664022546743017
0.467447867080614
0.585627264891902
0.430797797169337
0.544079026568889
0.679678111289054
0.421171218311008
0.608641452755605
0.483451430160368
0.521121114751013
0.487805596822555
0.672821724680457
0.423727565085423
0.581599062116423
0.471233634481236
0.337872966203131
0.616492209484689
0.460988087279079
0.560773533663851
0.602135534314407
0.81350421086479
0.583111929302214
0.349660821003364
0.4443887498844
0.208950616257552
0.464116901071716
0.546575128347043
0.563949470097351
0.510029745483396
0.588669241079594
0.5981040011628
0.528616633862342
0.500775509088022
0.362489327291155
0.580724133520161
0.565029528029973
0.45963627460126
0.706007597641193
0.426476978169034
0.278100850952415
0.544944059812713
0.479584550781046
0.548422052836292
0.503619004785942
0.430236285575021
0.378973430048895
0.434632223981934
0.27291561327711
0.428261442172078
0.540203379660603
0.691376097616981
0.345243718141292
0.495578622183801
0.538019754169408
0.665448262592979
0.171502200118568
0.510677512058251
0.827677764880766
0.409946048141893
0.751021506474991
0.609492808831988
0.419096927392949
0.396888222788827
0.80670156720328
0.723171036872139
0.256470679467125
0.359572184566875
0.56929799506245
0.564105903116687
0.685815896047218
0.359714622461869
0.722675027461294
0.363747290637383
0.787026223938004
0.358137182372609
0.51624529489041
0.488404290641595
0.522020549071752
0.710588648151319
0.399373107402525
0.619409241452209
0.66522308228091
0.300680412762251
0.568856214591549
0.284048891539954
0.461992039054162
0.651315279007056
0.214335472165303
0.532796658406236
0.692574492238846
0.445467259143813
0.59771812317448
0.396909855399176
0.568612713699296
0.501770854995639
0.588991874998657
0.369762119409528
0.493147159203767
0.55949610679826
0.346235491357248
0.664022546743017
0.407090137608926
0.58780920385141
0.695249384517934
0.544079026568889
0.684578577719305
0.26062671846689
0.608641452755605
0.487651313430752
0.388331293822422
0.487805596822555
0.661050220654942
0.423727565085423
0.581599062116423
0.444328209031781
0.337872966203131
0.616492209484689
0.517053304804883
0.618190841005757
0.602135534314407
0.81350421086479
0.583111929302214
0.349660821003364
0.4443887498844
0.208950616257552
0.484540029327267
0.546575128347043
0.55744757549482
0.55126837970835
0.588669241079594
0.5981040011628
0.52522570798731
0.492466503017211
0.362489327291155
0.525459465674779
0.573721367633368
0.68759587571157
0.706007597641193
0.426476978169034
0.445527803087531
0.544944059812713
0.584622778908359
0.548422052836292
0.503619004785942
0.463261954571643
0.378973430048895
0.434632223981934
0.27291561327711
0.47496474637315
0.540203379660603
0.524236969654581
0.303361182285795
0.495578622183801
0.567388287522152
0.665448262592979
0.171502200118568
0.598478066362022
0.827677764880766
0.423330904054557
0.751021506474991
0.609492808831988
0.419096927392949
0.396888222788827
0.80670156720328
0.624613859885573
0.256470679467125
0.359572184566875
0.56929799506245
0.564105903116687
0.685815896047218
0.692087445418902
0.570859453264663
0.359339522344516
0.50831651742587
0.504042761780778
0.51624529489041
0.388477246596909
0.522020549071752
0.710588648151319
0.399373107402525
0.619409241452209
0.642677846656055
0.300680412762251
0.568856214591549
0.435974086570141
0.461992039054162
0.651315279007056
0.214335472165303
0.532796658406236
0.666037934694822
0.445467259143813
0.59771812317448
0.396909855399176
0.568612713699296
0.501770854995639
0.588991874998657
0.369762119409528
0.493147159203767
0.55949610679826
0.346235491357248
0.664022546743017
0.407090137608926
0.553723641528506
0.629532223761484
0.457667538658094
0.684578577719305
0.26062671846689
0.608641452755605
0.487651313430752
0.388331293822422
0.490933484515052
0.661050220654942
0.469804880456186
0.511764952320247
0.444328209031781
0.317036238077769
0.616492209484689
0.579937970099809
0.618190841005757
0.602135534314407
0.456853193975337
0.646010594824502
0.349660821003364
0.444460011475923
0.208950616257552
0.37394911303518
0.546575128347043
0.55744757549482
0.55126837970835
0.588669241079594
0.577522720818976
0.52522570798731
0.522846008750824
0.362489327291155
0.530516701895294
0.550162598297953
0.68759587571157
0.706007597641193
0.445962490632897
0.483222865368635
0.544944059812713
0.584622778908359
0.517016476386483
0.503619004785942
0.639508346407493
0.59653267875267
0.434632223981934
0.27291561327711
0.47496474637315
0.578383464875098
0.524236969654581
0.303361182285795
0.477630474282633
0.439161313456097
0.665448262592979
0.38422324406382
0.598478066362022
0.664866191664215
0.398010354936384
0.751021506474991
0.623266616854677
0.419096927392949
0.419922129898674
0.80670156720328
0.624613859885573
0.337648397773084
0.359572184566875
0.546435691413012
0.533204551499968
0.685815896047218
0.692087445418902
0.477244284929683
0.359339522344516
0.50831651742587
0.501591144074082
0.517741022612813
0.388477246596909
0.695519650187712
0.710588648151319
0.455677832493584
0.619409241452209
0.527972315588085
0.300680412762251
0.412248769868444
0.435974086570141
0.461992039054162
0.651315279007056
0.214335472165303
0.557120312043042
0.666037934694822
0.531209967280647
0.59771812317448
0.396909855399176
0.568612713699296
0.501770854995639
0.588991874998657
0.346033246044932
0.551132413376114
0.55949610679826
0.346235491357248
0.664022546743017
0.407090137608926
0.553723641528506
0.635030486078154
0.524617069449893
0.709111272523705
0.26062671846689
0.608641452755605
0.487651313430752
0.388331293822422
0.490933484515052
0.680553174732301
0.360868751330555
0.516631292240453
0.444328209031781
0.317036238077769
0.616492209484689
0.579937970099809
0.627041353623991
0.54024648816522
0.456853193975337
0.387633424207742
0.487030232137079
0.444460011475923
0.154411637360053
0.37394911303518
0.606043598080025
0.55744757549482
0.55126837970835
0.552252448740635
0.577522720818976
0.537577207223667
0.522846008750824
0.362489327291155
0.530516701895294
0.550162598297953
0.68759587571157
0.582576938708147
0.445962490632897
0.488686816630398
0.544944059812713
0.584622778908359
0.517016476386483
0.503619004785942
0.639508346407493
0.59653267875267
0.582042128790006
0.407643354044923
0.47496474637315
0.540673738617679
0.524236969654581
0.303361182285795
0.477630474282633
0.439161313456097
0.616495969101367
0.404271141141354
0.601518798123881
0.397380860652205
0.351341592635899
0.751021506474991
0.639486225157589
0.419096927392949
0.419922129898674
0.670946244705866
0.624613859885573
0.337648397773084
0.359572184566875
0.546435691413012
0.533204551499968
0.685815896047218
0.692087445418902
0.477244284929683
0.359339522344516
0.50831651742587
0.501591144074082
0.410855848879936
0.388477246596909
0.697985305190087
0.725629585738011
0.403507926148605
0.619409241452209
0.604678018126059
0.300680412762251
0.672273714672317
0.435974086570141
0.416194667883933
0.651315279007056
0.214335472165303
0.557120312043042
0.666037934694822
0.531209967280647
0.59771812317448
0.396909855399176
0.568612713699296
0.573628736069899
0.547747837427917
0.463957892891166
0.548288763883642
0.57264963466301
0.346235491357248
0.664022546743017
0.407090137608926
0.477325254413911
0.635030486078154
0.570515647571016
0.709111272523705
0.26062671846689
0.608641452755605
0.487651313430752
0.370221257013148
0.490933484515052
0.677601825784493
0.372035823561978
0.516631292240453
0.459984517593
0.247509481103914
0.616492209484689
0.579937970099809
0.627041353623991
0.553180327900454
0.369762402208748
0.356494334890587
0.487030232137079
0.444460011475923
0.154411637360053
0.501075434767533
0.571309104278585
0.593847009009307
0.55126837970835
0.638084368511031
0.546539204152638
0.537577207223667
0.519979980302917
0.319217863700422
0.530516701895294
0.554933989714504
0.68759587571157
0.582576938708147
0.445962490632897
0.479098930963637
0.572416316427203
0.584622778908359
0.693875534440899
0.522550391342774
0.639508346407493
0.59653267875267
0.581217873250048
0.407643354044923
0.47496474637315
0.540673738617679
0.524236969654581
0.349438069332048
0.250567874202597
0.439161313456097
0.616495969101367
0.437773610777778
0.601518798123881
0.397380860652205
0.351341592635899
0.751021506474991
0.639486225157589
0.419096927392949
0.437048060582108
0.485295586956285
0.624613859885573
0.337648397773084
0.344598766087727
0.591016781174954
0.533204551499968
0.685815896047218
0.692087445418902
0.582331673378298
0.359339522344516
0.50831651742587
0.507503524183279
0.410855848879936
0.460272295710122
0.591080393518454
0.725629585738011
0.403507926148605
0.765950661452305
0.604678018126059
0.300680412762251
0.672273714672317
0.435974086570141
0.416194667883933
0.651315279007056
0.112181557230265
0.552687622696119
0.501243297756289
0.556366039072189
0.59771812317448
0.396909855399176
0.595645827924511
0.573628736069899
0.547747837427917
0.463957892891166
0.548288763883642
0.57264963466301
0.346235491357248
0.688287970171858
0.612265230526537
0.477325254413911
0.635030486078154
0.562453929013075
0.709111272523705
0.26062671846689
0.622904542683553
0.487651313430752
0.370221257013148
0.401163511751781
0.677601825784493
0.402489348685665
0.516631292240453
0.547485549265471
0.247509481103914
0.616492209484689
0.553362041673667
0.627041353623991
0.53989477267422
0.367055457598697
0.517334307378125
0.485199350778811
0.485371538515622
0.154411637360053
0.501075434767533
0.571309104278585
0.593847009009307
0.55126837970835
0.439881671732324
0.440287914844783
0.521070385604288
0.561574726390685
0.194187718895924
0.567101458251144
0.554933989714504
0.68759587571157
0.523915523181448
0.445962490632897
0.479098930963637
0.679087173423666


==> sbU_fit_elastic_Bayes.dat <==
axstrain stress	latstrain
0	0	0
0.0002	40.5838	-5.590e-05
0.0004	81.1675	-1.1118e-04
0.0006	121.751	-1.6677e-04
0.0008	162.335	-2.2236e-04
0.001	202.919	-2.7795e-04


==> sbU_fit_plastic_Bayes.dat <==
axstrain stress
0	0
0.0002	40.5838
0.0004	81.1675
0.0006	121.751
0.0008	162.335
0.001	202.919
0.00125 253.649
0.0015	283.499
0.00175	284.745
0.002	285.979
0.003	290.712
0.004	295.290
0.005	299.698
0.006	303.94299
0.007	308.02899
0.008	311.96301
0.009	315.75
0.01	319.396
0.011	322.905
0.012	326.28201
0.013	329.53299
0.014	332.66199
0.015	335.672
0.016	338.57001
0.017	341.358
0.018	344.04099
0.019	346.62201
0.02	349.10599
0.021	351.496
0.022	353.79501
0.023	356.00699
0.024	358.13501
0.025	360.18201
0.026	362.15201
0.027	364.04599
0.028	365.86899
0.029	367.62201
0.03	369.30801
0.031	370.92999
0.032	372.48999
0.033	373.98999
0.034	375.43301
0.035	376.82101
0.036	378.15601
0.037	379.44
0.038	380.67401
0.039	381.86099
0.04	383.00299
0.041	384.10101
0.042	385.15701
0.043	386.172
0.044	387.14899
0.045	388.08801
0.046	388.991
0.047	389.85901
0.048	390.694
0.049	391.496
0.05	392.26801


==> sbU_histE.dat <==
0.24	0.00235294117647059
0.2644	0.00372549019607843
0.2888	0.0101960784313725
0.3132	0.0172549019607843
0.3376	0.0225490196078431
0.362	0.0249019607843137
0.3864	0.0437254901960784
0.4108	0.0590196078431373
0.4352	0.0694117647058824
0.4596	0.0817647058823529
0.484	0.076078431372549
0.5084	0.0794117647058823
0.5328	0.0894117647058824
0.5572	0.0870588235294118
0.5816	0.0764705882352941
0.606	0.062156862745098
0.6304	0.0509803921568627
0.6548	0.0472549019607843
0.6792	0.0313725490196078
0.7036	0.026078431372549
0.728	0.0166666666666667
0.7524	0.0115686274509804
0.7768	0.00392156862745098
0.8012	0.00333333333333333
0.8256	0.00235294117647059
0.85	0
0.8744	0
0.8988	0.000588235294117647
0.9232	0
0.9476	0.000392156862745098
0.972	0.000392156862745098

==> sbU_histNu.dat <==
0.1	0.000196078431372549
0.13	0.00176470588235294
0.16	0.00313725490196078
0.19	0.00411764705882353
0.22	0.0096078431372549
0.25	0.0172549019607843
0.28	0.0213725490196078
0.31	0.0252941176470588
0.34	0.0458823529411765
0.37	0.0511764705882353
0.4	0.0664705882352941
0.43	0.0850980392156863
0.46	0.09
0.49	0.0949019607843137
0.52	0.0843137254901961
0.55	0.0815686274509804
0.58	0.0770588235294118
0.61	0.0652941176470588
0.64	0.0564705882352941
0.67	0.0401960784313726
0.7	0.0276470588235294
0.73	0.0166666666666667
0.76	0.0115686274509804
0.79	0.0117647058823529
0.82	0.00803921568627451
0.85	0.000392156862745098
0.88	0.000784313725490196
0.91	0.000588235294117647
0.94	0
0.97	0.00137254901960784
1	0.00137254901960784

==> sbU_hist_b_UQ.dat <==
0.724	0.003
0.7258	0.004
0.7276	0.005
0.7294	0.003
0.7312	0.006
0.733	0.009
0.7348	0.025
0.7366	0.033
0.7384	0.016
0.7402	0.041
0.742	0.039
0.7438	0.04
0.7456	0.074
0.7474	0.052
0.7492	0.051
0.751	0.083
0.7528	0.077
0.7546	0.064
0.7564	0.08
0.7582	0.068
0.76	0.066
0.7618	0.04
0.7636	0.02
0.7654	0.016
0.7672	0.023
0.769	0.018
0.7708	0.007
0.7726	0.03
0.7744	0.004
0.7762	0.003
0.778	0.003

==> sbU_hist_b_UQ_std.dat <==
0.1106	0.001
0.11134	0.001
0.11208	0.012
0.11282	0.003
0.11356	0.007
0.1143	0.009
0.11504	0.008
0.11578	0.01
0.11652	0.011
0.11726	0.007
0.118	0.045
0.11874	0.02
0.11948	0.042
0.12022	0.069
0.12096	0.084
0.1217	0.085
0.12244	0.137
0.12318	0.058
0.12392	0.066
0.12466	0.059
0.1254	0.064
0.12614	0.04
0.12688	0.031
0.12762	0.055
0.12836	0.019
0.1291	0.016
0.12984	0.019
0.13058	0.007
0.13132	0.011
0.13206	0.004
0.1328	0.004

==> sbU_hist_c_UQ.dat <==
0.733	0.001
0.7343	0.002
0.7356	0.011
0.7369	0.015
0.7382	0.021
0.7395	0.026
0.7408	0.024
0.7421	0.028
0.7434	0.029
0.7447	0.051
0.746	0.056
0.7473	0.064
0.7486	0.045
0.7499	0.062
0.7512	0.056
0.7525	0.07
0.7538	0.075
0.7551	0.07
0.7564	0.065
0.7577	0.064
0.759	0.052
0.7603	0.033
0.7616	0.035
0.7629	0.01
0.7642	0.014
0.7655	0.009
0.7668	0.007
0.7681	0.004
0.7694	0
0.7707	0.001
0.772	0.001

==> sbU_hist_c_UQ_std.dat <==
0.081	0.003
0.08164	0.003
0.08228	0.006
0.08292	0.001
0.08356	0.017
0.0842	0.003
0.08484	0.01
0.08548	0.012
0.08612	0.015
0.08676	0.04
0.0874	0.052
0.08804	0.085
0.08868	0.124
0.08932	0.089
0.08996	0.065
0.0906	0.089
0.09124	0.083
0.09188	0.107
0.09252	0.049
0.09316	0.055
0.0938	0.03
0.09444	0.032
0.09508	0.012
0.09572	0.011
0.09636	0.001
0.097	0
0.09764	0.005
0.09828	0
0.09892	0
0.09956	0.001
0.1002	0.001

==> sbU_hist_k_UQ.dat <==
0.43	0.001
0.43057	0
0.43114	0
0.43171	0.002
0.43228	0.001
0.43285	0.003
0.43342	0.005
0.43399	0.003
0.43456	0.011
0.43513	0.019
0.4357	0.035
0.43627	0.046
0.43684	0.101
0.43741	0.076
0.43798	0.074
0.43855	0.119
0.43912	0.099
0.43969	0.081
0.44026	0.048
0.44083	0.052
0.4414	0.042
0.44197	0.056
0.44254	0.06
0.44311	0.018
0.44368	0.026
0.44425	0.004
0.44482	0.007
0.44539	0.001
0.44596	0.007
0.44653	0.003
0.4471	0.003

==> sbU_hist_k_UQ_std.dat <==
0.0125	0.001
0.012606	0
0.012712	0.007
0.012818	0.007
0.012924	0.003
0.01303	0.006
0.013136	0.007
0.013242	0.009
0.013348	0.032
0.013454	0.041
0.01356	0.067
0.013666	0.085
0.013772	0.097
0.013878	0.097
0.013984	0.097
0.01409	0.129
0.014196	0.105
0.014302	0.049
0.014408	0.051
0.014514	0.039
0.01462	0.035
0.014726	0.015
0.014832	0.004
0.014938	0.004
0.015044	0.001
0.01515	0
0.015256	0
0.015362	0.002
0.015468	0.007
0.015574	0.003
0.01568	0.003

==> ssS_TS275_0001.dat <==
axstrain latstrain stress
0	0	0
0.000158680080490026	-3.9913635221045e-05	28.3183636780248
0.000317360160990043	-7.79528973150478e-05	60.3510608566961
0.000476040241480069	-0.000108259520360976	87.9767520600208
0.000634720321970095	-0.00014726764720796	117.079836475605
0.00079340040246989	-0.000191917963896948	144.384045659279
0.000952080482959916	-0.000234984462563981	173.519285977052
0.00111076056344994	-0.00029716383843903	201.495221592785
0.00126944064394996	-0.000338397029090998	226.476549138017
0.00142984495895004	-0.000424110041714054	245.63743010965
0.00162628502552997	-0.000510054964400042	263.287338794715
0.00188895885441998	-0.000676756390460054	276.926212603573
0.00222110266289	-0.000865628026622045	285.730774265438
0.0026116549255899	-0.001112987980043	291.374557307478
0.00303064064472003	-0.00136878647026695	295.183684787101
0.00346333586688008	-0.00163932363528796	298.076384641495
0.00390705171621009	-0.00191158521393497	300.416536382841
0.00435133675612009	-0.00219394394610795	302.512251060724
0.00479062912301997	-0.00249167675346496	304.436731477882
0.00523213734868011	-0.00276975755464304	306.18549166381
0.00567769952394004	-0.00304968219604096	307.907902048396
0.00610798934246004	-0.00332605853269197	309.529926738983
0.0065418213017101	-0.00358769696071604	311.154530643056
0.00695657286664009	-0.00385451667262005	312.673313255521
0.00740234927975991	-0.004127648121663	314.20350443714
0.00781280782965998	-0.00439023965520502	315.674047398648
0.00823778584212009	-0.00464728269210501	317.14931989401
0.00864774208114993	-0.00489990149563302	318.557387155042
0.00905264331	-0.00516938640124798	319.966374045178
0.00947623260604002	-0.00543950524387604	321.39903000536
0.00987840302639009	-0.00567827232020002	322.687483085347
0.0102855901527701	-0.00594658326761199	324.092535049403
0.01069369203423	-0.00618875687597598	325.398338023963
0.0111042523543801	-0.00643540616267602	326.731972955243
0.01151773627819	-0.00671615885074495	328.001015742781
0.01190785852982	-0.00696138406710201	329.288904193601
0.0123274058287	-0.00721125187699501	330.522825517873
0.0127237128117501	-0.00746258658965704	331.744119291029
0.01311692355905	-0.007703243676768	332.949019518149
0.0135130350700901	-0.00797453623198097	334.141142134238
0.0139218814501201	-0.00821239780479199	335.307891902306
0.0143165223720301	-0.00844432980154897	336.438216432738
0.0147098592361701	-0.008713376742851	337.584358739074
0.01511395597385	-0.00896077397744	338.68107285086
0.0154973069579301	-0.00921171036617596	339.817273211687
0.0159069359888799	-0.00945952461831001	340.887881142365
0.01629188769504	-0.00970788162167002	341.982259945042
0.0166966009393399	-0.00993875262105104	343.020112159731
0.0171025256772701	-0.010208119514847	344.079135627106
0.0174950407628101	-0.010449534982385	345.110921239019
0.01789509633442	-0.010679880036045	346.1278634989
0.01829472216731	-0.010959747055143	347.148467621238
0.0186897814540501	-0.011176097778541	348.124779367538
0.0190841913864099	-0.011447790840396	349.101869152304
0.01946960159026	-0.011670992176338	350.090997189876
0.0198768067000501	-0.011920327924425	351.009837780104
0.0202700114521901	-0.012161922562555	351.971989913735
0.0206696868149501	-0.012412166138892	352.880802600697
0.0210661118872599	-0.012672590153171	353.795190429659
0.02145475205049	-0.012911602786585	354.689349883272
0.02185796850255	-0.0131643396266941	355.605311893057
0.0222558745272601	-0.013419726718361	356.466539452272
0.02267056180535	-0.013659999422943	357.33826426434
0.0230570183675001	-0.013885439223091	358.194800358945
0.02346298967836	-0.014145599998448	359.081764235308
0.02386785489	-0.014401671761235	359.910826257877
0.0242573827241099	-0.014628537646122	360.719893492768
0.02466609507716	-0.014881883911229	361.553547195724
0.02506880046266	-0.01511729630115	362.340041551972
0.0254720808087401	-0.015363751947675	363.149909817388
0.0258711896047199	-0.0156267412387699	363.915434805846
0.02628096679123	-0.015857348061575	364.735183472396
0.02668774048686	-0.016111845473684	365.462806282844
0.02708878005542	-0.016362851598555	366.285005190826
0.0274933607187799	-0.016613088686675	366.998275570017
0.027900360704	-0.016853462144288	367.781526526603
0.0282969399194399	-0.017104720183326	368.484552964511
0.02869183003208	-0.017349525721219	369.208809655786
0.02908879320375	-0.017591866255892	369.921528692242
0.02950886607198	-0.017834474712902	370.622778652426
0.02990883746679	-0.018081064965073	371.326695872833
0.03033289403336	-0.018327856547345	372.000649758321
0.0307201090398499	-0.018569128090006	372.727022338637
0.03111460848951	-0.018826162232184	373.353173963991
0.0315246954900801	-0.019065532288181	374.04341466254
0.0319255557062099	-0.019309002183019	374.683603579056
0.0323486841357199	-0.019552025250989	375.340729042902
0.0327373821366901	-0.019786467935391	375.984676891902
0.03313543210607	-0.020032586993088	376.59397892235
0.03354238894655	-0.020266565337654	377.248666933962
0.03394665474398	-0.020506239299636	377.861905411157
0.0343528389976799	-0.02075304780382	378.47902768617
0.0347467683776199	-0.021008782525342	379.094693270559
0.03516170081362	-0.0212469205595111	379.699853289121
0.03556926451511	-0.021486533942901	380.268367029867
0.0359447065446299	-0.021720957002895	380.861799686973
0.03636972923278	-0.02197093316063	381.479726317855
0.0367810680774201	-0.0222143601507599	382.0020981359
0.03719041367895	-0.02247960628803	382.60510752153
0.0376002838037299	-0.022706184541086	383.152544820366
0.0380103164724199	-0.0229495429358491	383.740807113839
0.0384228457356699	-0.023192282627576	384.27403247784
0.03882993805848	-0.023431942924715	384.841221853624
0.0392312891987501	-0.0236820064839079	385.372562799127
0.0396576281436301	-0.023919461955852	385.919679500876
0.04006711913656	-0.024162241705223	386.439211049243
0.04048317027189	-0.024417584195997	386.954411788727
0.0408831988156	-0.024651257996156	387.501747711642
0.0413076479068899	-0.0249030243009341	387.981082272206
0.04171304846013	-0.025145491719082	388.525290296301
0.04215073302769	-0.025384611664328	388.99318150113
0.0425495109723899	-0.025623977202071	389.527046325401
0.04297665506077	-0.025888671818364	390.004032034513
0.0433657284778	-0.026129279499283	390.505103173259
0.04380280564851	-0.026364825905336	390.974538759948
0.04419574447787	-0.026619538129408	391.452336185735
0.0446203389394699	-0.026844814780094	391.910656019303
0.0450337878634099	-0.027093297063388	392.370196952159
0.04545211004759	-0.027334242662825	392.852730434332
0.0458490540077301	-0.027577768772746	393.29030091705
0.0462752040784999	-0.0278261933319141	393.781635234878
0.0466885676033699	-0.028063548392333	394.20308627275
0.0470973762317699	-0.028297464686446	394.655264516122
0.0475242001720999	-0.028533914328514	395.06980777664
0.0479372193449199	-0.028796678177935	395.51323889911
0.04834929034529	-0.029023308360172	395.918596766612
0.04876976382939	-0.029277096799973	396.360621374787
0.0491801584991201	-0.029520242366465	396.768649642885
0.04960520495446	-0.02976866327414	397.205124914899


==> ssS_TS275_0002.dat <==
axstrain latstrain stress
0	0	0
0.000147619037430102	-1.31575276279827e-05	28.7849601333191
0.000295238074849991	-4.68820707270057e-05	60.9694711725957
0.000442857112280093	-9.93279704319949e-05	86.8634713128438
0.000590476149709973	-0.00012344319277402	115.32999169995
0.000738095187130083	-0.000185749913016009	143.112305726552
0.000885714224559964	-0.00021248559889897	171.255694882733
0.00103333326198007	-0.000273182898531954	196.940199416412
0.00118095229940995	-0.000347336681693955	221.737766901238
0.00132857133684006	-0.000404554971922044	240.041896526141
0.00149612126031995	-0.000507064295918958	257.972735356308
0.00172460578696998	-0.000614773531175006	273.007012627751
0.00197528541651004	-0.000802960815209031	283.614971297901
0.00230008518521996	-0.00100731694862999	291.177629422333
0.00263429437068008	-0.00128776787328999	296.585691192512
0.00303910460984991	-0.00151152834589996	300.641179737724
0.00345717548051994	-0.00180396658999904	303.87845469003
0.00388538204676991	-0.00213403919969202	306.538326358504
0.00433157634274006	-0.00244501673051101	308.866978191423
0.00477297331704007	-0.00275650693191198	310.846450266823
0.00524461952612998	-0.00306826963387896	312.688971601828
0.00569432871749997	-0.00338157443086096	314.350975866751
0.00615882706741	-0.00370374295777298	315.922971544915
0.00661487322746002	-0.00399940699249401	317.432304512269
0.00706760646198989	-0.00431989710457503	318.865060783469
0.00751999674124004	-0.00464478728637396	320.262116630623
0.00797118094756	-0.00493574448321699	321.598802997113
0.00840309660211003	-0.00524046389777799	322.910666639131
0.00884101906289003	-0.005544303794495	324.183403235361
0.00928982366669007	-0.00582342957558701	325.431232831982
0.00970895853281006	-0.006127501459808	326.626491841413
0.01016855992816	-0.00643471376857996	327.833477226278
0.01059133004533	-0.00671294644886999	329.024145480773
0.0110330197480699	-0.00699098375850005	330.17193345559
0.01145193354896	-0.00728853640165905	331.303301401063
0.0118870575243899	-0.00756470247791696	332.400046102013
0.0122953803280601	-0.00786927981193597	333.49342532548
0.01271914473957	-0.00814848664749601	334.562143231215
0.01313590339057	-0.00841928206758602	335.618583628323
0.0135468748413701	-0.00870442556085105	336.650602011775
0.0139756724270601	-0.00899547078598395	337.670920439079
0.0143934716607199	-0.00925231947948801	338.703885748314
0.0148085625168199	-0.00953519595156305	339.686874333214
0.0152238535669	-0.00980373743667795	340.70725781645
0.0156382113451801	-0.010085132927267	341.650487802383
0.0160646716770301	-0.010375610386483	342.646653043076
0.0164667147483299	-0.010641040545045	343.558655508009
0.0168636639837301	-0.010915201754677	344.525881752462
0.0173183658593301	-0.011192708660254	345.436340151334
0.0177166067901999	-0.011450506202009	346.377760730706
0.0181425109551101	-0.011745098235615	347.246844378558
0.01856120581992	-0.012024401061966	348.14289432421
0.0189737089805999	-0.012282060494111	348.99892061382
0.01938361453102	-0.012566646398574	349.862699577443
0.0197909429791501	-0.012821326114261	350.726782560927
0.0202157657576501	-0.013105997142082	351.539490740053
0.02063120705156	-0.013396775059491	352.409089733257
0.02103727718425	-0.01364470519092	353.216336611994
0.0214556383714299	-0.01390739152596	354.055562967965
0.0218795479407099	-0.014185133405758	354.83252310032
0.0222914638634699	-0.014426907235024	355.653931432092
0.02270094985969	-0.014698570973637	356.397830627094
0.0231097006275001	-0.014992698032489	357.184477381859
0.02353185501202	-0.01527885949149	357.940461086031
0.02394208773588	-0.015531530456102	358.725009580009
0.0243558224409799	-0.015781683997069	359.490223125705
0.02477059240206	-0.016058054755316	360.233429836065
0.0251776882752599	-0.016336697144448	360.976951706419
0.0256070372285999	-0.016602837977483	361.722724513643
0.02600639807394	-0.016866078039336	362.417222580775
0.0264198769846899	-0.017132989443998	363.14239050183
0.02684796073255	-0.017399756597806	363.819151248179
0.0272490144633599	-0.0176739442918999	364.536512451889
0.02766281788693	-0.017935829023406	365.32792725695
0.0280658304208301	-0.0182164328040511	366.054991410774
0.02850165781042	-0.018470807048682	366.722783786851
0.0289027220415199	-0.018749120960761	367.418258926745
0.02932370651705	-0.019005086033971	368.06387516593
0.0297372127653399	-0.019268044748461	368.699562417252
0.03014461536535	-0.019558922107237	369.332281046707
0.0305624699676399	-0.01980024036268	369.933681743028
0.0309691517616999	-0.020043504387826	370.571522857418
0.0313969428780501	-0.020334943826346	371.159390351375
0.0318183424112799	-0.020581331625256	371.804621314537
0.0322339690702	-0.020859087547437	372.407717689939
0.03264435393982	-0.021081697158098	373.035422572936
0.03307244536638	-0.021360154543797	373.576119834646
0.03348470313707	-0.021648133424564	374.215510528625
0.0339013982809599	-0.021901271789852	374.762253290596
0.03433533579674	-0.022178610498154	375.332916809439
0.03474783038353	-0.022417265385245	375.923130428934
0.0351546946610499	-0.022708980845163	376.534893451008
0.0355491051933501	-0.022963864205372	377.11030633958
0.0359896622708999	-0.023209915075963	377.689975334748
0.0364193922768501	-0.023479175731682	378.224972474019
0.0368306094176001	-0.023750951698204	378.763812422984
0.03723612104285	-0.0240110994644051	379.308092412385
0.0376563295563299	-0.024268976702744	379.785916941672
0.0380720154997101	-0.024527013043497	380.309308576511
0.03849107760426	-0.024791258085595	380.808595511914
0.03890054754746	-0.025065899272963	381.309955252765
0.03932901172305	-0.025292125586601	381.823595974534
0.03974852547674	-0.0255693931277911	382.311304221663
0.0401690004364701	-0.025835625318576	382.812350049746
0.04058598527654	-0.026107919785805	383.298708675929
0.04101621971712	-0.02639399170603	383.7642960058
0.0414256953413501	-0.02664081519387	384.2601302547
0.04184093020006	-0.0269018566060309	384.745318326848
0.04226942313061	-0.0271574624154159	385.208581372549
0.04268534960632	-0.027431464749418	385.680151456957
0.0431115835718201	-0.027664986330326	386.154368029996
0.04353275328892	-0.027939309187235	386.559846457566
0.0439345460957601	-0.028201825487837	387.052037444225
0.0443716653944399	-0.028468067960169	387.458935537862
0.0447949802932599	-0.028717058375585	387.911744654973
0.0452178385137501	-0.0289912866518131	388.354990543435
0.04563457345819	-0.0292453290393691	388.796810260231
0.04604851515792	-0.029504228222328	389.222585472379
0.0464900416391101	-0.029761534063844	389.647055738206
0.0468987048516201	-0.030041335062411	390.08055262707
0.047328018285	-0.030290496661148	390.475506896747
0.04775212246575	-0.030558912151629	390.915867120361
0.04817961005757	-0.03081183435404	391.282602757765
0.04860103527739	-0.031077568149773	391.738285903298
0.0490205112145801	-0.031340424191581	392.086347456373
0.0494456684709601	-0.031604687418031	392.483701285319
0.0498720122748999	-0.031850017181986	392.877472443358


==> ssS_TS275_0003.dat <==
axstrain latstrain stress
0	0	0
0.000145261877249947	-3.91073639489647e-05	28.6925709004423
0.000290523754499894	-9.51273481559767e-05	61.3143467947493
0.000435785631750063	-0.000143164533429996	87.5091891315369
0.00058104750900001	-0.000183196056951052	116.599054623188
0.000726309386249957	-0.000212131068440979	143.459763111084
0.000871571263489912	-0.000272799641331978	172.189184638209
0.00101683314074008	-0.000303364291089014	199.098474845852
0.00116209501799003	-0.000370608446369047	224.799809783218
0.00130328163737992	-0.000441311563008973	242.481352570713
0.00148825297250998	-0.000585441127912034	260.603218149452
0.00173431787128009	-0.000745307315948018	274.186163207586
0.00203615036347005	-0.000938130087477007	283.397726932977
0.00237369832495005	-0.00120893403332101	289.634555116032
0.00277213654941999	-0.00149733011667896	294.030866197218
0.00318823919973998	-0.00181342326468004	297.374033062706
0.00362105429411996	-0.00211498707442104	300.056943176382
0.00405311123584995	-0.002443218084895	302.314507139403
0.00450252363454995	-0.00270203917942102	304.359963859086
0.00495718007953005	-0.00299617118552997	306.26680211995
0.00539745659782009	-0.00326937729454901	308.025307368668
0.00583894357876003	-0.00356138872237899	309.715865992577
0.00627535412666003	-0.00382959755449497	311.322413142739
0.00670932022816007	-0.00410384423099097	312.893371355507
0.00714709616515008	-0.00437620416197604	314.441313870597
0.00757320584256993	-0.00464855600385905	315.90114182174
0.00799574435539996	-0.00490216079179695	317.382428057805
0.00841765274513007	-0.00516660446628203	318.790613789434
0.00883126357956998	-0.00543330280576304	320.231338928958
0.00925128664520991	-0.00568446250077204	321.595607122088
0.0096593476620499	-0.00594374666974096	323.007633395562
0.01007042581935	-0.00620450323126198	324.306736673319
0.0104671463089201	-0.00645710108634301	325.657336742829
0.0108783952820799	-0.006701202478127	326.913466325344
0.0112642252428801	-0.00695766024939104	328.22176450255
0.0116697830982799	-0.00719864521684699	329.458622399206
0.01206103703281	-0.00745560936143197	330.707976672108
0.01244899677509	-0.00770609717794102	331.916956357779
0.0128664628844799	-0.00794015552539296	333.140595671381
0.0132686238684701	-0.00820657480481901	334.312437277429
0.0136696365633	-0.00843773029900896	335.492630945785
0.01406666694032	-0.00869075798191199	336.678750990338
0.01447490452787	-0.00895276884995999	337.783452089524
0.01486786159781	-0.009206015050506	338.939742034563
0.01527235706629	-0.00945917124428097	340.043906200212
0.0156886469778099	-0.00969815826043796	341.169477678837
0.01609551122098	-0.00995884335913699	342.255500298053
0.0164923540986801	-0.010191234169694	343.319812954868
0.0168975388949799	-0.010453141871248	344.388694001604
0.0173089588145701	-0.010696639165657	345.412592424628
0.0177112178598799	-0.010946417591767	346.457846577486
0.0181157350138199	-0.01120236111285	347.490869161528
0.01851781902797	-0.011444940527357	348.471794940843
0.0189227115425401	-0.011687947290686	349.437630110169
0.0193178597132799	-0.011942423718735	350.381841033263
0.01972505626226	-0.012193875527404	351.379649105272
0.0201168307461701	-0.012430184621169	352.282533696584
0.0205309556203299	-0.012678196565071	353.259752965042
0.02093360698206	-0.012920761066884	354.165201536529
0.0213255239183101	-0.013191860878671	355.088303731952
0.02173594581187	-0.013427429146279	355.994475149325
0.0221332467956099	-0.013705461093	356.872513864776
0.0225418796082499	-0.013915260597216	357.737047888693
0.0229402698503101	-0.014158604542705	358.56626241536
0.0233517399451599	-0.014390990343554	359.433551376459
0.0237537905791501	-0.014670369828903	360.244470033637
0.02415973912603	-0.014888559543072	361.102207162596
0.0245645441305999	-0.0151556575444159	361.887253425447
0.0249708630216201	-0.015400389262605	362.738383650247
0.0253794085651899	-0.01563583049884	363.51286129642
0.0257909265177001	-0.015898217544098	364.320594801759
0.02619682104784	-0.016145578866104	365.090919622063
0.0266060770872101	-0.016397017021088	365.876194882667
0.0270150161177101	-0.016636283096663	366.63488188023
0.0274161223020899	-0.016897184770796	367.404322468954
0.0278432380747	-0.017129551370669	368.138965047559
0.02824599613989	-0.017386611596743	368.90448006038
0.0286591088924999	-0.017621609884294	369.629279866756
0.0290729562741601	-0.017858338060275	370.340282591666
0.0294760570333099	-0.018118339486514	371.054046506335
0.0298886832176599	-0.018361579990453	371.765339603106
0.0302990464270001	-0.018630165496117	372.457333019798
0.03070714305685	-0.01886945213637	373.144491050602
0.03112104442893	-0.019109936073646	373.826939100849
0.0315331668288401	-0.019358709680107	374.463357730744
0.03194951466802	-0.01957705537844	375.161072896447
0.0323606631248901	-0.019841493003268	375.804714699679
0.0327598346092	-0.020103812879219	376.449835148439
0.0331795088859199	-0.020341531306847	377.087299637078
0.03359069014283	-0.020588594781676	377.707276036813
0.0339979032590201	-0.02083791278096	378.346349961845
0.0344048454170101	-0.021098664713315	378.995565812935
0.0348173388038999	-0.0213332945003351	379.585739069724
0.0352417835065999	-0.021567614200325	380.193811133735
0.035640310957	-0.021804937577489	380.79368957951
0.0360435072315499	-0.0220580391295609	381.406358368494
0.0364683139058299	-0.022305230388285	381.974425368074
0.03687557746445	-0.0225500544377411	382.577439798283
0.03728347440234	-0.022787180343845	383.12772901905
0.0376929122546901	-0.0230262154488881	383.72737964644
0.0381208017096899	-0.02328249598256	384.259946110463
0.0385251717959001	-0.02351815202952	384.81210163172
0.0389459981522899	-0.023763225724323	385.375698292033
0.0393523401768101	-0.024008194395127	385.887553829649
0.03977350742843	-0.0242597151260729	386.467626767991
0.0401804326249	-0.024492963654028	386.958612253033
0.04059608246645	-0.024739999763432	387.520298546934
0.04101559474328	-0.024984754331935	388.026634604042
0.0414249640700599	-0.0252334868747121	388.575573639886
0.0418464092787301	-0.025484720007113	389.041132732841
0.0422569566622299	-0.025724254596531	389.553689943265
0.0426682671238401	-0.025959542139152	390.037780127627
0.04307536431078	-0.026216491517294	390.523660374603
0.0434956572886001	-0.026457475892283	391.029303711525
0.0439097665952199	-0.02669615035272	391.493738064763
0.04432066691807	-0.026948364935753	392.009273199224
0.0447444146685601	-0.027191775497897	392.441465337536
0.04515914358752	-0.027431738072225	392.93861146867
0.0455841821759599	-0.027659575264412	393.372999428442
0.0459991407031399	-0.027905467831148	393.852118917043
0.04641812686289	-0.0281608481039201	394.269741932248
0.0468389541779299	-0.02840181443717	394.716113122661
0.0472514793393699	-0.0286394178868949	395.133974699132
0.04767532424091	-0.028887458076278	395.545041114427
0.0480896520013201	-0.029115369807191	395.998598048471
0.0485165616524501	-0.0293729551235919	396.436129794104
0.0489258774958601	-0.02959831793076	396.875328200777
0.0493447830732701	-0.029847274900771	397.299640923095
0.0497682653263101	-0.030095981470694	397.706955539296


==> ssS_TS275_0004.dat <==
axstrain latstrain stress
0	0	0
0.000129013288999946	-2.28683342450298e-05	29.9320788147043
0.000258026577999892	-8.0209509500051e-05	64.9087244150407
0.000387039867000061	-0.00011827896420602	93.7134967948513
0.000516053156000007	-0.000158898191548018	122.765368136234
0.000645066444999953	-0.000200960713029996	153.21417939211
0.000774079733999899	-0.000231617387557947	180.36335358459
0.000903093023000068	-0.000279031752334014	206.833090823804
0.00103210631200001	-0.000326806017412973	227.790972651222
0.00116626518310992	-0.000376409476207984	242.516962168142
0.00124061603050007	-0.000442903759691027	248.923852770431
0.00134497794396005	-0.00046851282980398	258.883447593973
0.00154664234110991	-0.000589524807257047	268.982214370587
0.0017857886041901	-0.000704822190997989	276.887859941374
0.00211779488278996	-0.000851622024258036	282.857854370475
0.0024882661558201	-0.00107119223258201	287.041885628044
0.00289722719201002	-0.00130732806580702	290.11618611423
0.00334465886627999	-0.00156670507954804	292.515956883266
0.00377689484881993	-0.00183943588101199	294.565294894131
0.00423660289578009	-0.00211303183931799	296.433511628335
0.00470829857433008	-0.002376454933399	298.163785350536
0.00513980618409993	-0.00265131430045895	299.864926744593
0.00560762838651008	-0.00292867467303404	301.467732599163
0.00606175420709998	-0.00321267228162303	303.075405969829
0.00647978091831991	-0.00347038041505598	304.5824288682
0.00691119263761997	-0.00373710715523801	306.11755405111
0.00734816590843002	-0.00396949981463801	307.566886434778
0.00778823196874989	-0.004253207799084	309.032458154486
0.00820071625554997	-0.00452102081120698	310.436023207824
0.00861624378908998	-0.004753294393954	311.850586382399
0.00902093207630994	-0.00502288297176801	313.197203433227
0.00944805454573006	-0.005255320086341	314.561365448503
0.0098458386887299	-0.00551911612231804	315.930240286353
0.0102518922427	-0.00575600218477501	317.224041819262
0.0106724141299099	-0.00600567984297795	318.524777682794
0.01108423987163	-0.00624651079677196	319.821995593362
0.01150223049681	-0.00651050705085099	321.084995408267
0.0118881758121401	-0.00674945225922896	322.335693092427
0.01229263890329	-0.00700462063605101	323.5815768673
0.0126927382875099	-0.00724438843428199	324.822332977242
0.01310110744195	-0.00749401292169405	326.003536485395
0.01351081826629	-0.00773880533187399	327.212385705875
0.01389433243813	-0.00798350892970101	328.360504663304
0.0142957223195599	-0.00822324712140898	329.531362236253
0.0146892450202201	-0.00846845775164695	330.672227064329
0.01511721528764	-0.00871032855165799	331.761865821557
0.0155119083424899	-0.00895206004372395	332.878721631997
0.0159128520945799	-0.00920012845763996	333.942811749041
0.0163143320071699	-0.00944386671652697	335.041137993667
0.01670400024793	-0.00968186594781295	336.066921493458
0.0171184832386599	-0.00990744324842896	337.125852445843
0.0175196384643299	-0.010161283477546	338.117914184003
0.0178950511414999	-0.010388894553412	339.15668747795
0.0182985257256001	-0.010635491143102	340.110272287959
0.0187082258442499	-0.0108761004817159	341.144927444708
0.01908351629843	-0.011114313058202	342.11698660881
0.01948801841496	-0.011349414762128	343.060221045394
0.01989348136388	-0.011592323899006	343.997404582286
0.02024864505128	-0.011838818387462	344.909237074848
0.02068751368771	-0.012065311530817	345.837484294393
0.0210810280965199	-0.012318383864246	346.716632898685
0.02146012517386	-0.012545578258579	347.626836335504
0.0218587885975801	-0.0127849790669901	348.451907588898
0.0222711558296	-0.013005453014663	349.362807649181
0.0226483607657899	-0.013246501197009	350.183540099589
0.0230639523278	-0.013496839072933	351.036904324717
0.0234350820270699	-0.013734342470724	351.841297650143
0.0238383032690199	-0.01398443374164	352.667526467595
0.0242536287266	-0.014201524323477	353.476464133066
0.02464554720723	-0.014442055422357	354.26263727977
0.0250268548800801	-0.0146847015931491	355.053725199301
0.0254231706062999	-0.014918718487324	355.862067397828
0.0258406059345599	-0.01515679394992	356.624329724568
0.0262377640915801	-0.015389904739207	357.337167873233
0.02664361660657	-0.015627571141404	358.119865159702
0.0270185873504101	-0.015862641027119	358.84351057488
0.02742973069111	-0.016090222717005	359.581026493719
0.0278297637485401	-0.016326883642069	360.309097423501
0.02822998083524	-0.016570222883685	361.019356429407
0.0286327320311499	-0.016797530543015	361.747257243758
0.02902842247985	-0.017041581110751	362.433378371944
0.0294314486296099	-0.017262443571835	363.131200762595
0.0298280532652	-0.0175053752022249	363.8149930993
0.0302062718971601	-0.0177428400201129	364.481215140545
0.03058819735361	-0.017987852529789	365.134788874762
0.0310236619175801	-0.018206845154269	365.784774036281
0.0314014176148001	-0.018452225733454	366.449879015216
0.0318165562019299	-0.018692510490414	367.028982657138
0.03219698773438	-0.018921930742678	367.71507837056
0.0326131247630199	-0.019156337345047	368.302725273628
0.03302227297281	-0.0193814497495161	368.948312386831
0.0334006224888701	-0.019631329800642	369.538222262646
0.0338413953082699	-0.019851616836315	370.164104939924
0.0342093872218101	-0.020086030573824	370.742135273157
0.0346201449079899	-0.020314684615205	371.333868799676
0.0350192368764199	-0.0205675676849419	371.907675205669
0.03540830340981	-0.020787642533862	372.464935637708
0.03579658334117	-0.021022511326293	373.060143028627
0.0361895587449701	-0.021263815510479	373.594292821443
0.0365878593925399	-0.021489755014093	374.202532531918
0.0370048426480101	-0.0217275216449619	374.721317124458
0.0373928761048099	-0.021944888491115	375.290603949067
0.03782013342598	-0.0221837522425889	375.803348290709
0.0381866474516801	-0.022443317420392	376.351457601397
0.03861673122823	-0.022646989603844	376.873724125228
0.0390088414410501	-0.022893445638792	377.393216324982
0.03939341255274	-0.023116485469162	377.912926776066
0.03978922111191	-0.0233582128895859	378.444756416493
0.0402155769083301	-0.023570414238681	378.952501925361
0.0406088665597799	-0.023807347001313	379.434671774368
0.0410256640011399	-0.024057344470326	379.955265056324
0.0414256966953199	-0.024282678826971	380.441059262397
0.0418373606765099	-0.024516980516751	380.914004439262
0.0422468170522801	-0.024746325863265	381.394413539388
0.04264124958023	-0.024981876711104	381.888573954586
0.0430347220703999	-0.025212996928012	382.32754534398
0.0434328038045599	-0.025469379972858	382.804050357193
0.0438561309554499	-0.025682717776044	383.266048074871
0.0442638230333401	-0.02590691680888	383.72169650335
0.0446682724694401	-0.02612589669385	384.182271846751
0.0450842606614299	-0.026357337123302	384.640740753321
0.0454611165453001	-0.026609508904258	385.085645891621
0.0458864615518999	-0.02683992863803	385.546014190726
0.04627994998274	-0.027069687169309	385.967344134552
0.04667956081483	-0.027305450961446	386.343082460062
0.0470801886519501	-0.027532947473269	386.84145637712
0.0474678886859401	-0.0277722707533959	387.25334960817
0.0478875256220801	-0.028006952272746	387.663356858866
0.04831659009862	-0.028233069180936	388.08036755265
0.0486986830627401	-0.028464180813356	388.470759702816
0.04912282947157	-0.02869053390335	388.897733994245
0.0495361647928501	-0.028914008539362	389.293525332514
0.04993510534186	-0.029148684163917	389.67294026814


==> ssS_TS275_0005.dat <==
axstrain latstrain stress
0	0	0
0.000151091544859927	-3.86449101930086e-05	28.7923315749211
0.000302183089710084	-8.13187314120389e-05	62.7793955828891
0.000453274634570011	-0.000124096632626025	89.8412878493377
0.000604366179429938	-0.000163501375555986	119.935467025666
0.000755457724290087	-0.000200722469978043	150.494418600163
0.000906549269140022	-0.000260984715590995	177.843496918156
0.00105764081399995	-0.00030677323199102	204.974320084714
0.0012087323588601	-0.000339043264897976	228.039095772343
0.00135982390371003	-0.000420669730586964	244.735095995874
0.00151091544856996	-0.00046763590515897	258.005881761155
0.00160506907611002	-0.000519691991823001	264.479227500479
0.00178697851812992	-0.000629526097092992	273.627418313554
0.00204831163992991	-0.000788436144040006	280.642438367859
0.00237353095596005	-0.00098502290337299	285.717374141534
0.0027378945987	-0.00122069651682499	289.414624408125
0.0031580277685499	-0.00148983282911597	292.321772882337
0.00360053563776996	-0.00178211265909201	294.647113074835
0.00406198768047994	-0.00208359378443002	296.7376553787
0.00452166060384007	-0.00238045601232995	298.585876109877
0.00496322705107999	-0.002668879054183	300.308373285056
0.00542048450939991	-0.00295873989987405	301.959954221933
0.00586673464141008	-0.00325127506245604	303.586533541237
0.00631256907731004	-0.00354022322552505	305.130301758202
0.00674601439573008	-0.00381417986971799	306.658641553053
0.00718488436823006	-0.00407659359392198	308.15047482029
0.00760069098084992	-0.00435067622344298	309.598868168611
0.00803474812862004	-0.004622969710814	311.079874852372
0.00846007344488009	-0.00488782152553702	312.466951315539
0.0088754559242199	-0.00516154668345603	313.866133976809
0.00928413556911001	-0.00540443132479596	315.218256948601
0.00970139027678996	-0.00567664751081798	316.600429766459
0.01011519328127	-0.00591828445215703	317.939035302561
0.01052993642832	-0.00618402431593201	319.273074205902
0.01094509598829	-0.006442482780458	320.572379611169
0.01134550604753	-0.006698153105831	321.883872151058
0.0117553234553001	-0.00696361178268001	323.138954109868
0.0121609604634401	-0.00722035617316896	324.379485906343
0.0125676416512499	-0.00746624734238599	325.609018053872
0.01297715249466	-0.00771202032576501	326.812342054057
0.01336894190029	-0.00796934056029996	327.950972945808
0.0137528770100199	-0.00821459485016196	328.722366959776
0.0138505923415899	-0.00830603781791905	329.488697836126
0.01414225158008	-0.00847784588298806	330.255028712476
0.0145395534174899	-0.00871857902253304	331.483629909575
0.0149553685172099	-0.00897723880164902	332.640248564577
0.0153675924257	-0.00923059005765103	333.730437888544
0.0157761373457701	-0.00948099309866601	334.854349853976
0.0161826826796001	-0.00973139094808395	335.898234826044
0.01659906653022	-0.00999645265071303	336.984418643521
0.01700185330197	-0.010256886814899	338.039764326697
0.0174082417842301	-0.010498197659079	339.061047780441
0.01782030002707	-0.010763798664524	340.112646914852
0.0182319915515901	-0.011014916944783	341.145376490457
0.01863895076051	-0.011254392551184	342.137244922008
0.0190417799687499	-0.01152902129069	343.1331082243
0.01944287937036	-0.0117709336949861	344.109982470396
0.01985145119037	-0.0120302356636089	345.079218019641
0.0202659958215801	-0.012274248997912	346.022779025812
0.0206708291216799	-0.012534868959584	346.936035710915
0.0210641124862401	-0.012774667458831	347.846199742706
0.02146633885142	-0.013022496641717	348.762406377326
0.0218719794826301	-0.013307737453349	349.638716506909
0.02227240895856	-0.01355884599692	350.544380545724
0.0226917138710701	-0.0137802004202729	351.405344456622
0.0230937621993701	-0.014048603124776	352.227625700967
0.0235046373515799	-0.014302853734633	353.103563403114
0.0239059401275701	-0.014537227255099	353.902212072936
0.0243123964282399	-0.014785768985594	354.72211421083
0.0247150723385801	-0.015044029721326	355.521915703471
0.02511914152976	-0.015286218289748	356.35785036349
0.0255305076992001	-0.01553505685849	357.115679902816
0.0259325027173201	-0.0157870723317139	357.934240909002
0.0263304911036899	-0.016033904559779	358.666998223581
0.0267515860716401	-0.016298496778733	359.442488620129
0.0271428414250201	-0.016519933967732	360.132888133932
0.02754070853155	-0.016766302372742	360.833080961486
0.0279415791194499	-0.017007023474676	361.529480187561
0.02832317520993	-0.017249854488712	362.241385612077
0.0287271135384699	-0.017484983416775	362.972904448127
0.02912639664961	-0.0177315245556831	363.669558038023
0.0295319664733	-0.017980640678489	364.397743527389
0.0299286188115799	-0.0182362154073969	365.049648516452
0.0303381482100999	-0.018484864820505	365.762115289896
0.03075196457419	-0.018721158271355	366.380985416768
0.0311543682788999	-0.018973369516484	367.081884663602
0.03156056002739	-0.019227765870152	367.715573975439
0.0319550719655799	-0.019468121051306	368.344010727064
0.0323680753428199	-0.019707354900901	368.979114979427
0.0327784503467701	-0.01995855030898	369.611703713934
0.0331864075574899	-0.020218655824713	370.228648766454
0.0335984778450999	-0.02046320185944	370.838462109706
0.0340050427269201	-0.0206997472853691	371.442130043885
0.034411355299	-0.020958896009286	372.028565914414
0.0348177120841799	-0.02119839666858	372.661985730262
0.0352272800275599	-0.021451248184319	373.24316195483
0.03564188260885	-0.021706535655584	373.801701218129
0.0360474478675199	-0.0219437891925069	374.379018802344
0.03645764668804	-0.022188080975888	374.942609732431
0.03686691764289	-0.022440527535314	375.502362597537
0.03727757359664	-0.02268412884305	376.053871412667
0.0376835392474799	-0.022932943802879	376.602252994988
0.03809100721057	-0.023169999246117	377.15605868556
0.03849629683672	-0.023424632920674	377.716456466987
0.0389059950841699	-0.023668010531163	378.238206955123
0.0393184498375401	-0.023901618156858	378.770173439218
0.0397309454150401	-0.02415960490587	379.311696942798
0.0401347458988599	-0.024418758434783	379.785352578626
0.0405485945650399	-0.0246498041293139	380.324355441204
0.04095674959374	-0.024898227540916	380.818082933883
0.0413756393337901	-0.025142126551521	381.365870174485
0.04178335178542	-0.025391344484798	381.831651793742
0.0421874184707101	-0.0256368808005411	382.353522391919
0.0426027115869201	-0.025878815004724	382.804700656637
0.0430042509159501	-0.026139725814022	383.311205393512
0.0434160200074101	-0.026367386317777	383.753854590586
0.0438327908187099	-0.026602622038169	384.219671917048
0.04424433679113	-0.026855749096496	384.686874407132
0.0446464431109499	-0.027108470431508	385.09562824545
0.04506498896876	-0.027349508601985	385.594336728133
0.04546533162191	-0.027582788032126	386.015800029642
0.04588983966783	-0.027829244630092	386.502771428362
0.0462958081984499	-0.028079384189548	386.892758152257
0.0467102249940501	-0.028317498073485	387.357347315653
0.0471284407655399	-0.028566605022292	387.767286704881
0.04753562206319	-0.028808963874739	388.18323204299
0.0479527753435001	-0.02905535180275	388.587274122518
0.0483637726037101	-0.029311032509844	389.001594967808
0.04877962236765	-0.029550101190171	389.418134257617
0.04918694549698	-0.029783641784897	389.785294361213
0.0495962230515099	-0.030021415258881	390.237513774675


==> ssS_fit_steel_smallStrain.dat <==
axstrain minstress		maxstress		stress			minlatstr		maxlatstr		latstrain
0	0			0			0			0			0			0		
0.0002	36.6596026346683	49.1772050511452	40.583762848426659	-6.02170234827126e-05	-2.51243041402297e-05	-5.5295e-05
0.0004	74.7383908008918	96.631925736552		81.167525696853289	-0.000131330451046735	-8.41017512978165e-05	-0.00011059
0.0006	110.711876123484	142.57791324919		121.75128854527983	-0.000186971242534699	-0.00012746299866097	-0.00016589
0.0008	145.595797376612	185.681430780438	162.33505139370669	-0.000242907927838795	-0.000193709124812393	-0.00022118
0.001	181.967689326171	222.575383636894	202.91881424213312	-0.00031491688977282	-0.000253761902382418	-0.00027648
0.00125	223.415969053398	249.81939531998		253.64851780266656	-0.000445206465006541	-0.000333345356720655	0
0.0015	251.94077794437		266.646501515758	283.49899370721039	-0.000593073067757863	-0.000454803726989394	0
0.00175	269.711019951658	275.704767985196	284.74487974390047	-0.000755325692370343	-0.000588568544364522	0
0.002	279.345598837415	284.190427205289	285.651981601933	-0.000915035777035147	-0.000739899289144836	0
0.003	290.667401405075	300.249420137877	290.462832754041	-0.00167042700840228	-0.00135007979292448	0
0.004	295.471976383998	307.13650815797		295.092519556906	-0.00240286980454855	-0.00197065710970236	0
0.005	299.313765927187	311.733347052819	299.547668335984	-0.00302274235926764	-0.002562261318767	0
0.006	302.856786834383	315.385455182172	303.834398878171	-0.00366037064399709	-0.0031740529247366	0
0.007	306.412106131989	318.651107896864	307.958817535241	-0.00428468907856624	-0.00378433699856352	0
0.008	309.753043683653	321.686335520408	311.926828467272	-0.00495607651956531	-0.00439070208949786	0
0.009	313.127551081631	324.625424366483	315.744138921009	-0.00564317906866516	-0.00500893878593092	0
0.01	316.421441850497	327.390812404497	319.416264478201	-0.00632204290808999	-0.00560905171247093	0
0.011	319.556646783921	330.086127357936	322.94853426445		-0.0069701983024184	-0.0061972482894129	0
0.012	322.680149593753	332.702475834492	326.34609610991		-0.00764894885801043	-0.00682000009691801	0
0.013	325.711084267021	335.274082484657	329.61392165412		-0.00833097672430699	-0.00743220880868528	0
0.014	328.668737807074	337.731067842138	332.756811387967	-0.00901042654660372	-0.00804662100944418	0
0.015	331.463428453181	340.157242394051	335.779399626633	-0.00965898601645833	-0.0086440833997087	0
0.016	334.181221763305	342.495586995654	338.686159407985	-0.0103315601829261	-0.00925303590846537	0
0.017	336.823148664115	344.798870006398	341.481407311619	-0.0109984083302906	-0.00984296019425567	0
0.018	339.404726985858	347.195314617361	344.169308194369	-0.0116465253745446	-0.0104530374551407	0
0.019	341.900666736198	349.62231173384		346.753879838627	-0.0123003136100485	-0.0110613017641336	0
0.02	344.270876102386	352.013285226251	349.238997510447	-0.0129614138873523	-0.0116662510983592	0
0.021	346.535608426978	354.32158043969		351.628398424828	-0.0136219452377829	-0.0122662740329399	0
0.022	348.763837017303	356.578037258768	353.925686116088	-0.0142558326771589	-0.0128604783621097	0
0.023	350.905586382663	358.692160506422	356.134334711651	-0.0149137601430419	-0.0134583164190456	0
0.024	352.982466410924	360.764691040426	358.257693107961	-0.0155665455461016	-0.0140689526093592	0
0.025	354.998010162011	362.793618467484	360.298989047593	-0.0162150759520002	-0.0146676124174454	0
0.026	356.910417693575	364.717383821378	362.261333097049	-0.0168618607270998	-0.0152503498186479	0
0.027	358.807639373925	366.607023122785	364.147722524839	-0.0175037010146044	-0.0158509885811391	0
0.028	360.611213037125	368.43691962036		365.961045079981	-0.0181705973438295	-0.0164303903680496	0
0.029	362.384094230756	370.214941434452	367.704082671052	-0.0188082674642816	-0.0170240509369329	0
0.03	364.117872690531	371.953052533489	369.379514946363	-0.0194556696107866	-0.0176133320732392	0
0.031	365.749455673795	373.627358862442	370.989922775891	-0.0200645202362293	-0.0181949457120185	0
0.032	367.359817492776	375.240106319945	372.537791635833	-0.0207027301688606	-0.0188031367630536	0
0.033	368.913168290206	376.814634509581	374.025514896842	-0.0213130315553964	-0.0193691952110776	0
0.034	370.413236291565	378.349695001068	375.455397017131	-0.0219642902485022	-0.0199526492699281	0
0.035	371.880016811629	379.84742491436		376.829656641703	-0.0225980671407943	-0.020555378313203	0
0.036	373.336636074041	381.34024782991		378.150429609174	-0.0232163925005729	-0.0211474181027328	0
0.037	374.715292203453	382.745296856705	379.419771867717	-0.0238596207939412	-0.0217247603347972	0
0.038	376.072332659625	384.109591997676	380.63966230165		-0.0244823095448134	-0.0223111337232216	0
0.039	377.381502629419	385.443722624059	381.812005470484	-0.0251184095246997	-0.0228878884601387	0
0.04	378.695772198829	386.740906884522	382.938634262056	-0.0257286192878865	-0.0234631195539001	0
0.041	379.923209901336	388.007812316209	384.021312461534	-0.0263832068752857	-0.0240419510569001	0
0.042	381.104826748222	389.232886559086	385.061737238236	-0.0269967453709638	-0.0246080783093607	0
0.043	382.288808212753	390.4337112639		386.061541552017	-0.0276038528351006	-0.0251926016713097	0
0.044	383.426840269792	391.606949196221	387.02229648109		-0.0282416924288328	-0.0257618345958019	0
0.045	384.547875393062	392.747841991999	387.945513473359	-0.0288500159439798	-0.0263104576107515	0
0.046	385.667586120701	393.852975418236	388.832646522928	-0.0294738844933565	-0.0269062239215368	0
0.047	386.741703117678	394.879242229403	389.685094273891	-0.030100123954517	-0.0274874123483571	0
0.048	387.77267147458		395.900457661234	390.504202053222	-0.0307055684127471	-0.028066226251312	0
0.049	388.774085590066	396.950407462579	391.291263834741	-0.0313275712572427	-0.0286249838247606	0
0.05	389.734658743742	397.929843084162	392.047524135929	-0.0319236647830483	-0.0291868582589472	0

